Reinforcement Learning and Tree Search Methods for the Unit Commitment Problem

The unit commitment (UC) problem, which determines operating schedules of generation units to meet demand, is a fundamental task in power systems operation. Existing UC methods using mixed-integer programming are not well-suited to highly stochastic systems. Approaches which more rigorously account for uncertainty could yield large reductions in operating costs by reducing spinning reserve requirements; operating power stations at higher efficiencies; and integrating greater volumes of variable renewables. A promising approach to solving the UC problem is reinforcement learning (RL), a methodology for optimal decision-making which has been used to conquer long-standing grand challenges in artificial intelligence. This thesis explores the application of RL to the UC problem and addresses challenges including robustness under uncertainty; generalisability across multiple problem instances; and scaling to larger power systems than previously studied. To tackle these issues, we develop guided tree search, a novel methodology combining model-free RL and model-based planning. The UC problem is formalised as a Markov decision process and we develop an open-source environment based on real data from Great Britain's power system to train RL agents. In problems of up to 100 generators, guided tree search is shown to be competitive with deterministic UC methods, reducing operating costs by up to 1.4\%. An advantage of RL is that the framework can be easily extended to incorporate considerations important to power systems operators such as robustness to generator failure, wind curtailment or carbon prices. When generator outages are considered, guided tree search saves over 2\% in operating costs as compared with methods using conventional $N-x$ reserve criteria.

==> 05-chapter2/tables/heuristic_admissibility.csv <==
actual,Method,pred,Date,squared_error
6932.86895782023,simple_priority_list,6754.267796730263,2018-11-13,31898.374742684275
6988.755457045005,simple_priority_list,6800.019149120552,2018-11-13,35621.39392895371
6558.305380225606,simple_priority_list,6310.013455080395,2018-11-13,61648.8800923152
6048.6022401212595,simple_priority_list,5739.49589145285,2018-11-13,95546.7347871165
6072.758416664587,simple_priority_list,5740.854235717754,2018-11-13,110160.38532998782
5803.053781070002,simple_priority_list,5416.839294417941,2018-11-13,149161.62969991443
5284.077428223052,simple_priority_list,4839.629083280937,2018-11-13,197534.33132178523
4869.979543882996,simple_priority_list,4389.718187502387,2018-11-13,230650.9704325423
5186.898480111222,simple_priority_list,4757.027160168207,2018-11-13,184789.35170954987
5734.730435671084,simple_priority_list,5370.544245596464,2018-11-13,132631.58104106714
5199.0154186205,simple_priority_list,4775.914475043117,2018-11-13,179014.4084560719
4950.971179602928,simple_priority_list,4492.74955802537,2018-11-13,209967.0544811667
5423.264675754229,simple_priority_list,5010.89469822987,2018-11-13,170048.99836343998
5987.639672093748,simple_priority_list,5646.0663220723045,2018-11-13,116672.35344487171
6806.061616720359,simple_priority_list,6556.660394074446,2018-11-13,62200.96985727609
6997.972674677496,simple_priority_list,6786.057059131956,2018-11-13,44908.22811204523
7714.172785794283,simple_priority_list,7124.604834674383,2018-11-13,347590.3689877174
8993.433616022803,simple_priority_list,7858.2315923398455,2018-11-13,1288683.6345738822
8702.42918416416,simple_priority_list,7825.67141375544,2018-11-13,768704.187972071
8579.48490716653,simple_priority_list,7672.717890537431,2018-11-13,822226.4224464368
8696.307195830233,simple_priority_list,7781.547122762942,2018-11-13,836785.9912780758
8491.08923357688,simple_priority_list,7562.051797368198,2018-11-13,863110.5578772014
7996.569885234817,simple_priority_list,7013.684780015381,2018-11-13,966063.1300622215
7675.712025045232,simple_priority_list,6658.920815883982,2018-11-13,1033864.3630275964
7818.893012776778,simple_priority_list,6828.587084137903,2018-11-13,980705.832297305
8351.67832732914,simple_priority_list,7440.047242674037,2018-11-13,831071.23450944
8779.05138632884,simple_priority_list,7906.568700031438,2018-11-13,761226.0378887297
9589.981131461504,simple_priority_list,8310.59429197342,2018-11-13,1636830.6850553055
10049.920917312578,simple_priority_list,8799.503361120733,2018-11-13,1563544.064832787
10124.061818026124,simple_priority_list,9078.115054577322,2018-11-13,1094004.6319690258
10882.635538381772,simple_priority_list,9585.976338028995,2018-11-13,1681325.0818595022
12462.731986552923,simple_priority_list,10687.188067245184,2018-11-13,3152556.209390684
12820.22629413387,simple_priority_list,11339.689309979527,2018-11-13,2191989.7614488383
11703.350725361093,simple_priority_list,11092.825027932373,2018-11-13,372741.6272208254
11620.420206562372,simple_priority_list,11007.08190045668,2018-11-13,376183.8777365996
11634.229732028132,simple_priority_list,11028.05020195384,2018-11-13,367453.62268108997
11025.614718258581,simple_priority_list,10213.76637619394,2018-11-13,659097.730513106
9831.470481759934,simple_priority_list,9076.658727184687,2018-11-13,569740.7848449623
8876.123101283963,simple_priority_list,8314.921363785368,2018-11-13,314947.3901714423
8824.924533727271,simple_priority_list,8246.50383482808,2018-11-13,334570.50491502957
8562.223115503613,simple_priority_list,7938.161953495144,2018-11-13,389452.3339273608
7717.910935975577,simple_priority_list,6992.2498077593045,2018-11-13,526584.0730041129
7098.42056323237,simple_priority_list,6299.229883514913,2018-11-13,638705.7425472509
6531.268702631165,simple_priority_list,5953.275572127623,2018-11-13,334076.0589092851
5779.232423907721,simple_priority_list,5397.589949491519,2018-11-13,145650.97827852092
4946.386960228932,simple_priority_list,4456.959953383674,2018-11-13,239538.795029509
4505.475609516439,simple_priority_list,3960.707349366997,2018-11-13,296772.4572662507
2232.0715088000406,simple_priority_list,1960.2886498120354,2018-11-13,73865.92243969395
6932.86895782023,simple_priority_list_ED,6941.885558422611,2018-11-13,81.29908642285748
6988.755457045005,simple_priority_list_ED,6981.318416888782,2018-11-13,55.309566285270336
6558.305380225606,simple_priority_list_ED,6535.09298964244,2018-11-13,538.8150765854476
6048.6022401212595,simple_priority_list_ED,6036.416534373183,2018-11-13,148.4914245787057
6072.758416664587,simple_priority_list_ED,6036.416534373183,2018-11-13,1320.7324084822371
5803.053781070002,simple_priority_list_ED,5748.509468239068,2018-11-13,2975.0820621987314
5284.077428223052,simple_priority_list_ED,5251.445850240954,2018-11-13,1064.8198816017398
4869.979543882996,simple_priority_list_ED,4846.75482055168,2018-11-13,539.3877738161949
5186.898480111222,simple_priority_list_ED,5160.48601036887,2018-11-13,697.6185578906698
5734.730435671084,simple_priority_list_ED,5709.057207219259,2018-11-13,659.1146591395864
5199.0154186205,simple_priority_list_ED,5186.5599419300315,2018-11-13,155.1388995868031
4950.971179602928,simple_priority_list_ED,4938.131815326977,2018-11-13,164.8492750105689
5423.264675754229,simple_priority_list_ED,5395.210814739845,2018-11-13,787.0191178143735
5987.639672093748,simple_priority_list_ED,5958.0686230910505,2018-11-13,874.4469391199481
6806.061616720359,simple_priority_list_ED,6771.397889475294,2018-11-13,1201.5739865202806
6997.972674677496,simple_priority_list_ED,6968.27114350158,2018-11-13,882.1809541939094
7714.172785794283,simple_priority_list_ED,7271.175439663498,2018-11-13,196246.64867891892
8993.433616022803,simple_priority_list_ED,7929.390191604961,2018-11-13,1132188.4090468485
8702.42918416416,simple_priority_list_ED,7903.025221739231,2018-11-13,639046.6951406787
8579.48490716653,simple_priority_list_ED,7757.957860827401,2018-11-13,674906.6878666932
8696.307195830233,simple_priority_list_ED,7850.256476900497,2018-11-13,715801.8190015246
8491.08923357688,simple_priority_list_ED,7665.8375057158555,2018-11-13,681040.414337607
7996.569885234817,simple_priority_list_ED,7178.646418265955,2018-11-13,668998.7978183633
7675.712025045232,simple_priority_list_ED,6863.052583299534,2018-11-13,660415.3682584297
7818.893012776778,simple_priority_list_ED,7007.719766542583,2018-11-13,658002.0354061222
8351.67832732914,simple_priority_list_ED,7547.281846481642,2018-11-13,647053.6983998399
8779.05138632884,simple_priority_list_ED,7968.96614390421,2018-11-13,656238.0999941708
9589.981131461504,simple_priority_list_ED,8670.073728074214,2018-11-13,846229.6308067451
10049.920917312578,simple_priority_list_ED,9412.30268589367,2018-11-13,406557.0090377763
10124.061818026124,simple_priority_list_ED,9623.57980454277,2018-11-13,250482.24582035348
10882.635538381772,simple_priority_list_ED,10007.925827744712,2018-11-13,765117.0778827696
12462.731986552923,simple_priority_list_ED,10846.88048133563,2018-11-13,2610976.086912993
12820.22629413387,simple_priority_list_ED,11348.67856061172,2018-11-13,2165452.7320341803
11703.350725361093,simple_priority_list_ED,11153.327410724873,2018-11-13,302525.646643415
11620.420206562372,simple_priority_list_ED,11092.187885883559,2018-11-13,279029.3846097246
11634.229732028132,simple_priority_list_ED,11105.178699585904,2018-11-13,279894.99492818787
11025.614718258581,simple_priority_list_ED,10484.637127015103,2018-11-13,292656.7542275955
9831.470481759934,simple_priority_list_ED,9629.968184775891,2018-11-13,40603.17568984543
8876.123101283963,simple_priority_list_ED,8670.079791372225,2018-11-13,42453.84555938456
8824.924533727271,simple_priority_list_ED,8617.277092064625,2018-11-13,43117.46002904201
8562.223115503613,simple_priority_list_ED,8340.432175548642,2018-11-13,49191.22104610986
7717.910935975577,simple_priority_list_ED,7152.498514469048,2018-11-13,319691.2063938763
7098.42056323237,simple_priority_list_ED,6534.83105516833,2018-11-13,317633.13359986694
6531.268702631165,simple_priority_list_ED,6233.014514669732,2018-11-13,88955.56063653366
5779.232423907721,simple_priority_list_ED,5748.650136752942,2018-11-13,935.2762876173542
4946.386960228932,simple_priority_list_ED,4912.18885100287,2018-11-13,1169.5106746376748
4505.475609516439,simple_priority_list_ED,4468.560940624791,2018-11-13,1362.692779380007
2232.0715088000406,simple_priority_list_ED,2214.736845072647,2018-11-13,300.4905665418116
6932.86895782023,advanced_priority_list,6941.885558422611,2018-11-13,81.29908642285748
6988.755457045005,advanced_priority_list,6981.318416888782,2018-11-13,55.309566285270336
6558.305380225606,advanced_priority_list,6535.09298964244,2018-11-13,538.8150765854476
6048.6022401212595,advanced_priority_list,6036.416534373183,2018-11-13,148.4914245787057
6072.758416664587,advanced_priority_list,6036.416534373183,2018-11-13,1320.7324084822371
5803.053781070002,advanced_priority_list,5748.509468239068,2018-11-13,2975.0820621987314
5284.077428223052,advanced_priority_list,5251.445850240954,2018-11-13,1064.8198816017398
4869.979543882996,advanced_priority_list,4846.75482055168,2018-11-13,539.3877738161949
5186.898480111222,advanced_priority_list,5160.48601036887,2018-11-13,697.6185578906698
5734.730435671084,advanced_priority_list,5709.057207219259,2018-11-13,659.1146591395864
5199.0154186205,advanced_priority_list,5186.5599419300315,2018-11-13,155.1388995868031
4950.971179602928,advanced_priority_list,4938.131815326977,2018-11-13,164.8492750105689
5423.264675754229,advanced_priority_list,5395.210814739845,2018-11-13,787.0191178143735
5987.639672093748,advanced_priority_list,5958.0686230910505,2018-11-13,874.4469391199481
6806.061616720359,advanced_priority_list,6771.397889475294,2018-11-13,1201.5739865202806
6997.972674677496,advanced_priority_list,6968.27114350158,2018-11-13,882.1809541939094
7714.172785794283,advanced_priority_list,7271.175439663498,2018-11-13,196246.64867891892
8993.433616022803,advanced_priority_list,7929.390191604961,2018-11-13,1132188.4090468485
8702.42918416416,advanced_priority_list,8655.315271763026,2018-11-13,2219.720741741838
8579.48490716653,advanced_priority_list,8523.623814990638,2018-11-13,3120.461619083483
8696.307195830233,advanced_priority_list,8615.786613188267,2018-11-13,6483.564229001681
8491.08923357688,advanced_priority_list,8418.47680170513,2018-11-13,5272.565262329569
7996.569885234817,advanced_priority_list,7555.169793073788,2018-11-13,194834.04135976455
7675.712025045232,advanced_priority_list,6863.052583299534,2018-11-13,660415.3682584297
7818.893012776778,advanced_priority_list,7007.719766542583,2018-11-13,658002.0354061222
8351.67832732914,advanced_priority_list,7547.281846481642,2018-11-13,647053.6983998399
8779.05138632884,advanced_priority_list,7968.96614390421,2018-11-13,656238.0999941708
9589.981131461504,advanced_priority_list,8670.073728074214,2018-11-13,846229.6308067451
10049.920917312578,advanced_priority_list,9412.30268589367,2018-11-13,406557.0090377763
10124.061818026124,advanced_priority_list,9623.57980454277,2018-11-13,250482.24582035348
10882.635538381772,advanced_priority_list,10007.925827744712,2018-11-13,765117.0778827696
12462.731986552923,advanced_priority_list,11238.637000568378,2018-11-13,1498408.5347125013
12820.22629413387,advanced_priority_list,11348.67856061172,2018-11-13,2165452.7320341803
11703.350725361093,advanced_priority_list,11673.814444473493,2018-11-13,872.3918886711924
11620.420206562372,advanced_priority_list,11608.95350821923,2018-11-13,131.48517089260667
11634.229732028132,advanced_priority_list,11621.869816115606,2018-11-13,152.7675213647146
11025.614718258581,advanced_priority_list,11005.128039649237,2018-11-13,419.7040004425686
9831.470481759934,advanced_priority_list,9801.74947963267,2018-11-13,883.3379674488313
8876.123101283963,advanced_priority_list,8848.085481315373,2018-11-13,786.1081335031138
8824.924533727271,advanced_priority_list,8795.297333923001,2018-11-13,877.7709682421527
8562.223115503613,advanced_priority_list,8532.011433146416,2018-11-13,912.745750852216
7717.910935975577,advanced_priority_list,7690.039822163202,2018-11-13,776.7989851423305
7098.42056323237,advanced_priority_list,7060.132720770456,2018-11-13,1465.9588803883369
6531.268702631165,advanced_priority_list,6495.849671730355,2018-11-13,1254.5077499525307
5779.232423907721,advanced_priority_list,5748.650136752942,2018-11-13,935.2762876173542
4946.386960228932,advanced_priority_list,4912.18885100287,2018-11-13,1169.5106746376748
4505.475609516439,advanced_priority_list,4468.560940624791,2018-11-13,1362.692779380007
2232.0715088000406,advanced_priority_list,2214.736845072647,2018-11-13,300.4905665418116
9118.652298886895,simple_priority_list,8305.161412000045,2019-10-30,661767.4230479533
9064.190207643063,simple_priority_list,8257.461185014012,2019-10-30,650811.7159520248
8880.703195883683,simple_priority_list,8049.275617211503,2019-10-30,691271.8185766842
8802.92944350896,simple_priority_list,7967.387098909242,2019-10-30,698131.0096191932
8839.751834880677,simple_priority_list,7980.507858472667,2019-10-30,738300.2109934489
8974.643086151777,simple_priority_list,8103.188815751271,2019-10-30,759432.545399277
8968.911413659578,simple_priority_list,8104.709730857696,2019-10-30,746844.5485576051
8780.706794541631,simple_priority_list,7918.368485744696,2019-10-30,743627.3588187582
8809.402649942234,simple_priority_list,7954.226446320883,2019-10-30,731326.3392402269
9060.671995073684,simple_priority_list,8209.079760118286,2019-10-30,725209.3346363306
9585.877684006706,simple_priority_list,8554.654791849243,2019-10-30,1063420.6533096014
10260.00593084705,simple_priority_list,9120.183897652678,2019-10-30,1299194.2673553524
11460.227790562603,simple_priority_list,9743.881518626058,2019-10-30,2945844.5251904773
11407.90683948219,simple_priority_list,10397.626670918995,2019-10-30,1020666.0189920773
11853.402885753916,simple_priority_list,10956.60891243014,2019-10-30,804239.430589846
12061.703319284028,simple_priority_list,11227.17550714562,2019-10-30,696436.6692325197
12159.191982389595,simple_priority_list,11351.767283166037,2019-10-30,651934.6449162539
12679.887332680653,simple_priority_list,11463.713820988633,2019-10-30,1479078.010541302
12922.667717642851,simple_priority_list,11478.089955957495,2019-10-30,2086804.9095558722
11861.839417221174,simple_priority_list,11251.156509757868,2019-10-30,372933.6134678368
11688.074827657048,simple_priority_list,11003.129892446936,2019-10-30,469149.56426998565
11631.158559013049,simple_priority_list,10939.82001022052,2019-10-30,477948.98904656107
11674.650165499446,simple_priority_list,11000.181471107477,2019-10-30,454908.0197148081
11817.603311290146,simple_priority_list,11188.698264647777,2019-10-30,395521.55769223993
11977.449745791997,simple_priority_list,11404.225854051529,2019-10-30,328585.6300620882
12088.032100272721,simple_priority_list,11569.24208093069,2019-10-30,269143.0841689058
12164.375611012198,simple_priority_list,11660.959024446565,2019-10-30,253428.25962939276
12191.714019285366,simple_priority_list,11656.346064348943,2019-10-30,286618.8471728072
12099.449875828672,simple_priority_list,11516.74120426245,2019-10-30,339549.3959184719
12090.4644912779,simple_priority_list,11504.425519781107,2019-10-30,343441.67611301923
12285.13411060311,simple_priority_list,11768.94690193039,2019-10-30,266449.23439733405
12293.756692470393,simple_priority_list,11791.6651070084,2019-10-30,252095.96019173734
12458.056946663,simple_priority_list,12018.016743014365,2019-10-30,193635.3808271328
12817.69327675058,simple_priority_list,12486.982948122539,2019-10-30,109369.32146126732
12825.835326434168,simple_priority_list,12515.884055590017,2019-10-30,96069.79029790407
12534.738138348584,simple_priority_list,12164.153987756072,2019-10-30,137332.61267037416
12311.681804168267,simple_priority_list,11874.670775283972,2019-10-30,190978.63936651032
12279.284078936584,simple_priority_list,11833.31635694878,2019-10-30,198887.20905499044
12030.347624422247,simple_priority_list,11521.180075090437,2019-10-30,259251.5932925619
11545.404197935237,simple_priority_list,10894.213248219716,2019-10-30,424049.65299140237
11096.45066447793,simple_priority_list,10292.833905793428,2019-10-30,645799.8948385854
10891.47282555225,simple_priority_list,10015.247311620713,2019-10-30,767771.1512645854
10424.632405989036,simple_priority_list,9793.93769512398,2019-10-30,397775.8183131573
9893.27605914354,simple_priority_list,9482.348503291654,2019-10-30,168861.45615840465
9592.529547986995,simple_priority_list,9113.811638411642,2019-10-30,229170.83694819553
9053.86453801292,simple_priority_list,8487.46709200489,2019-10-30,320806.0668444191
8662.153399049748,simple_priority_list,8048.586779016408,2019-10-30,376463.99721913686
4286.045241587589,simple_priority_list,3979.1715843619972,2019-10-30,94171.4414990099
9118.652298886895,simple_priority_list_ED,8325.327975559005,2019-10-30,629363.4819836544
9064.190207643063,simple_priority_list_ED,8285.7241320889,2019-10-30,606009.4307886993
8880.703195883683,simple_priority_list_ED,8087.686724844345,2019-10-30,628875.1233396856
8802.92944350896,simple_priority_list_ED,8008.511779713401,2019-10-30,631099.4245503936
8839.751834880677,simple_priority_list_ED,8034.9010027711765,2019-10-30,647784.8619473554
8974.643086151777,simple_priority_list_ED,8153.679791372226,2019-10-30,673980.7313752956
8968.911413659578,simple_priority_list_ED,8153.679791372226,2019-10-30,664602.5979772684
8780.706794541631,simple_priority_list_ED,7982.141959209262,2019-10-30,637705.7962294144
8809.402649942234,simple_priority_list_ED,8008.536032905448,2019-10-30,641387.338283946
9060.671995073684,simple_priority_list_ED,8232.895966929651,2019-10-30,685213.1527699113
9585.877684006706,simple_priority_list_ED,8868.129325212805,2019-10-30,515162.7065513377
10260.00593084705,simple_priority_list_ED,9657.571226350561,2019-10-30,362927.57318177185
11460.227790562603,simple_priority_list_ED,10135.71520591091,2019-10-30,1754333.5869007083
11407.90683948219,simple_priority_list_ED,10625.561673882712,2019-10-30,612063.9581368741
11853.402885753916,simple_priority_list_ED,11040.15012526821,2019-10-30,661380.052437621
12061.703319284028,simple_priority_list_ED,11248.41292643856,2019-10-30,661441.2630947371
12159.191982389595,simple_priority_list_ED,11603.821715054022,2019-10-30,308436.13384038565
12679.887332680653,simple_priority_list_ED,11946.011515936363,2019-10-30,538573.714402099
12922.667717642851,simple_priority_list_ED,11959.002329638708,2019-10-30,928650.9800371757
11861.839417221174,simple_priority_list_ED,11525.55086993884,2019-10-30,113089.98703326297
11688.074827657048,simple_priority_list_ED,11079.052717182149,2019-10-30,370907.9310473011
11631.158559013049,simple_priority_list_ED,11040.010426882018,2019-10-30,349456.1141220071
11674.650165499446,simple_priority_list_ED,11092.057500723113,2019-10-30,339414.2130511894
11817.603311290146,simple_priority_list_ED,11235.417456123341,2019-10-30,338940.3699563037
11977.449745791997,simple_priority_list_ED,11655.864132282244,2019-10-30,103417.30681644415
12088.032100272721,simple_priority_list_ED,12037.063627174604,2019-10-30,2597.7852499534865
12164.375611012198,simple_priority_list_ED,12102.134111008156,2019-10-30,3874.0043227531455
12191.714019285366,simple_priority_list_ED,12089.1107010157,2019-10-30,10527.440919946477
12099.449875828672,simple_priority_list_ED,11985.053806236494,2019-10-30,13086.460738138388
12090.4644912779,simple_priority_list_ED,11985.053806236494,2019-10-30,11111.412520898579
12285.13411060311,simple_priority_list_ED,12180.40495612334,2019-10-30,10968.195798047514
12293.756692470393,simple_priority_list_ED,12193.428366115797,2019-10-30,10065.773069114393
12458.056946663,simple_priority_list_ED,12386.909294002478,2019-10-30,5061.988479102283
12817.69327675058,simple_priority_list_ED,12779.509466596002,2019-10-30,1458.0033579208668
12825.835326434168,simple_priority_list_ED,12810.26980635211,2019-10-30,242.28541542496197
12534.738138348584,simple_priority_list_ED,12508.963888866227,2019-10-30,664.3119363788237
12311.681804168267,simple_priority_list_ED,12258.615265271173,2019-10-30,2816.057550516767
12279.284078936584,simple_priority_list_ED,12232.50790931891,2019-10-30,2188.010044101322
12030.347624422247,simple_priority_list_ED,11733.92542981814,2019-10-30,87866.11745391513
11545.404197935237,simple_priority_list_ED,11001.38257512759,2019-10-30,295959.5260822647
11096.45066447793,simple_priority_list_ED,10547.844965699423,2019-10-30,300968.21273225377
10891.47282555225,simple_priority_list_ED,10328.267731461037,2019-10-30,317199.97801029123
10424.632405989036,simple_priority_list_ED,10161.263768318404,2019-10-30,69363.03930848457
9893.27605914354,simple_priority_list_ED,9930.237059238661,2019-10-30,1366.115528031576
9592.529547986995,simple_priority_list_ED,9658.396850021774,2019-10-30,4338.501477340887
9053.86453801292,simple_priority_list_ED,8815.324200586,2019-10-30,56901.49257974924
8662.153399049748,simple_priority_list_ED,8100.886793341444,2019-10-30,315020.2026833211
4286.045241587589,simple_priority_list_ED,4010.852286126443,2019-10-30,75731.16273544033
9118.652298886895,advanced_priority_list,8325.327975559005,2019-10-30,629363.4819836544
9064.190207643063,advanced_priority_list,8662.233720905908,2019-10-30,161569.01723007706
8880.703195883683,advanced_priority_list,8087.686724844345,2019-10-30,628875.1233396856
8802.92944350896,advanced_priority_list,8008.511779713401,2019-10-30,631099.4245503936
8839.751834880677,advanced_priority_list,8034.9010027711765,2019-10-30,647784.8619473554
8974.643086151777,advanced_priority_list,8153.679791372226,2019-10-30,673980.7313752956
8968.911413659578,advanced_priority_list,8153.679791372226,2019-10-30,664602.5979772684
8780.706794541631,advanced_priority_list,7982.141959209262,2019-10-30,637705.7962294144
8809.402649942234,advanced_priority_list,8008.536032905448,2019-10-30,641387.338283946
9060.671995073684,advanced_priority_list,8232.895966929651,2019-10-30,685213.1527699113
9585.877684006706,advanced_priority_list,8868.129325212805,2019-10-30,515162.7065513377
10260.00593084705,advanced_priority_list,9828.122360965644,2019-10-30,186523.41793350686
11460.227790562603,advanced_priority_list,10545.96680588185,2019-10-30,835873.1481094211
11407.90683948219,advanced_priority_list,11374.174080070961,2019-10-30,1137.899057495823
11853.402885753916,advanced_priority_list,11799.182894852866,2019-10-30,2939.8074133100044
12061.703319284028,advanced_priority_list,11627.519529298055,2019-10-30,188515.5634865834
12159.191982389595,advanced_priority_list,11603.821715054022,2019-10-30,308436.13384038565
12679.887332680653,advanced_priority_list,11946.011515936363,2019-10-30,538573.714402099
12922.667717642851,advanced_priority_list,11959.002329638708,2019-10-30,928650.9800371757
11861.839417221174,advanced_priority_list,11790.303359410274,2019-10-30,5117.407567124336
11688.074827657048,advanced_priority_list,11608.855719348896,2019-10-30,6275.667121138797
11631.158559013049,advanced_priority_list,11353.871711407604,2019-10-30,76887.99585496503
11674.650165499446,advanced_priority_list,11198.026827172078,2019-10-30,227169.8066383251
11817.603311290146,advanced_priority_list,11388.092560923538,2019-10-30,184479.48468048638
11977.449745791997,advanced_priority_list,11594.422986998288,2019-10-30,146709.49795201392
12088.032100272721,advanced_priority_list,11737.85680975712,2019-10-30,122622.73408768546
12164.375611012198,advanced_priority_list,11817.635867104116,2019-10-30,120228.4500054419
12191.714019285366,advanced_priority_list,11817.635867104116,2019-10-30,139934.46393933814
12099.449875828672,advanced_priority_list,11690.10169565943,2019-10-30,167565.93260786976
12090.4644912779,advanced_priority_list,11819.327407618994,2019-10-30,73515.31813505698
12285.13411060311,advanced_priority_list,12180.40495612334,2019-10-30,10968.195798047514
12293.756692470393,advanced_priority_list,12193.428366115797,2019-10-30,10065.773069114393
12458.056946663,advanced_priority_list,12386.909294002478,2019-10-30,5061.988479102283
12817.69327675058,advanced_priority_list,12779.509466596002,2019-10-30,1458.0033579208668
12825.835326434168,advanced_priority_list,12810.26980635211,2019-10-30,242.28541542496197
12534.738138348584,advanced_priority_list,12508.963888866227,2019-10-30,664.3119363788237
12311.681804168267,advanced_priority_list,12258.615265271173,2019-10-30,2816.057550516767
12279.284078936584,advanced_priority_list,12232.50790931891,2019-10-30,2188.010044101322
12030.347624422247,advanced_priority_list,11733.92542981814,2019-10-30,87866.11745391513
11545.404197935237,advanced_priority_list,11001.38257512759,2019-10-30,295959.5260822647
11096.45066447793,advanced_priority_list,10547.844965699423,2019-10-30,300968.21273225377
10891.47282555225,advanced_priority_list,10328.267731461037,2019-10-30,317199.97801029123
10424.632405989036,advanced_priority_list,10161.263768318404,2019-10-30,69363.03930848457
9893.27605914354,advanced_priority_list,9930.237059238661,2019-10-30,1366.115528031576
9592.529547986995,advanced_priority_list,9516.330242708405,2019-10-30,5806.334124939637
9053.86453801292,advanced_priority_list,8731.788641264246,2019-10-30,103732.88326646283
8662.153399049748,advanced_priority_list,8100.886793341444,2019-10-30,315020.2026833211
4286.045241587589,advanced_priority_list,4010.852286126443,2019-10-30,75731.16273544033
7897.39812310044,simple_priority_list,7838.25243232864,2017-05-26,3498.2127368734136
7743.401863815924,simple_priority_list,7646.3677867931765,2017-05-26,9415.612103656518
7656.4570412252815,simple_priority_list,7544.499459343793,2017-05-26,12534.500140750157
7594.6877150175105,simple_priority_list,7479.765243411659,2017-05-26,13207.17447999776
7502.410160154455,simple_priority_list,7351.729336226017,2017-05-26,22704.71069975301
7365.374050665763,simple_priority_list,7178.5215938503525,2017-05-26,34913.840617954935
7248.657812703905,simple_priority_list,7056.050434639011,2017-05-26,37097.602085032995
7142.265131289567,simple_priority_list,6953.881904746686,2017-05-26,35488.240042706406
6983.731155303112,simple_priority_list,6783.491064770092,2017-05-26,40096.093856672254
6819.3040056599975,simple_priority_list,6593.167095764396,2017-05-26,51137.90201713121
6851.899228107221,simple_priority_list,6642.03669157223,2017-05-26,44042.28424090035
7141.701295848925,simple_priority_list,6964.9586343735255,2017-05-26,31237.968385407657
8118.995279156173,simple_priority_list,7570.9928165909805,2017-05-26,300306.6989775149
9448.746929083107,simple_priority_list,8368.570527880252,2017-05-26,1166781.0577155496
10116.068386409603,simple_priority_list,8929.058166275974,2017-05-26,1408993.2627016853
10542.62025670669,simple_priority_list,9011.125217848337,2017-05-26,2345477.054047748
9666.561945508409,simple_priority_list,8498.022694570955,2017-05-26,1365483.9809814666
8709.514792783944,simple_priority_list,7832.178454230954,2017-05-26,769719.050945567
8280.590822264534,simple_priority_list,7358.464113987388,2017-05-26,850317.6661180439
8061.859948740158,simple_priority_list,7097.14259844804,2017-05-26,930679.5659546447
8031.3352319920305,simple_priority_list,7042.82022543651,2017-05-26,977161.9181854613
8010.96244932873,simple_priority_list,7026.808360880246,2017-05-26,968559.2698098662
7902.500569200413,simple_priority_list,6906.0595943692115,2017-05-26,992894.6163225558
7162.19310689966,simple_priority_list,6507.24567344067,2017-05-26,428956.1405945187
6323.139792899947,simple_priority_list,6001.835570026395,2017-05-26,103236.40363637726
6305.803438406006,simple_priority_list,6000.409153731547,2017-05-26,93265.6691118242
6312.2230989780455,simple_priority_list,6001.961049921716,2017-05-26,96262.53908463221
6113.401458152371,simple_priority_list,5746.032341186412,2017-05-26,134960.06810034826
6144.625353995512,simple_priority_list,5764.819967119742,2017-05-26,144252.13189985382
6261.480282458511,simple_priority_list,5899.030573455976,2017-05-26,131369.79155602245
6488.692659758533,simple_priority_list,6170.458058775383,2017-05-26,101273.26126290522
7348.277651218885,simple_priority_list,6674.867034906982,2017-05-26,453481.85816157726
8132.4641003044435,simple_priority_list,7138.944505881816,2017-05-26,987081.1845017014
8308.149850806181,simple_priority_list,7391.884480469336,2017-05-26,839542.2288785159
8875.247508564693,simple_priority_list,7766.6302248143265,2017-05-26,1229032.2818300403
8851.831265999243,simple_priority_list,8027.736599853441,2017-05-26,679132.0187699609
8968.038694787374,simple_priority_list,8132.358684598787,2017-05-26,698361.0794287976
9640.09382852472,simple_priority_list,8408.417852922666,2017-05-26,1517025.7088752687
10443.692253122597,simple_priority_list,8883.1925687655,2017-05-26,2435159.2648785994
10721.54589441479,simple_priority_list,9217.085666760306,2017-05-26,2263400.576594184
10613.16154186672,simple_priority_list,9288.310811883332,2017-05-26,1755229.456737519
9794.432544497799,simple_priority_list,9375.340621346375,2017-05-26,175638.0400507587
9880.05401241179,simple_priority_list,9479.539992608494,2017-05-26,160411.48005899566
9808.863888453288,simple_priority_list,9384.413175876733,2017-05-26,180158.407406746
9459.896100320748,simple_priority_list,8953.360468547846,2017-05-26,256578.34625557295
8935.354293118668,simple_priority_list,8347.452748593365,2017-05-26,345628.22605523636
8368.84630008677,simple_priority_list,7723.956388847035,2017-05-26,415882.99761879427
4036.7329060482643,simple_priority_list,3701.8338466273153,2017-05-26,112157.38000103633
7897.39812310044,simple_priority_list_ED,7889.831216540144,2017-05-26,57.25807489225136
7743.401863815924,simple_priority_list_ED,7731.597741600082,2017-05-26,139.3373012865286
7656.4570412252815,simple_priority_list_ED,7652.531935833351,2017-05-26,15.406452337762895
7594.6877150175105,simple_priority_list_ED,7586.652859308092,2017-05-26,64.55890627117475
7502.410160154455,simple_priority_list_ED,7468.136005181154,2017-05-26,1174.7176991338495
7365.374050665763,simple_priority_list_ED,7323.308750870593,2017-05-26,1769.4894468575442
7248.657812703905,simple_priority_list_ED,7218.0428969440545,2017-05-26,937.2730669827237
7142.265131289567,simple_priority_list_ED,7112.806146847972,2017-05-26,867.8317643301375
6983.731155303112,simple_priority_list_ED,6955.052885110446,2017-05-26,822.4431812435481
6819.3040056599975,simple_priority_list_ED,6797.343279118606,2017-05-26,482.27351022577807
6851.899228107221,simple_priority_list_ED,6836.7652236483555,2017-05-26,229.0380909609485
7141.701295848925,simple_priority_list_ED,7126.032893856323,2017-05-26,245.49882100175873
8118.995279156173,simple_priority_list_ED,7679.08608059705,2017-05-26,193520.10297692998
9448.746929083107,simple_priority_list_ED,8709.721227290003,2017-05-26,546158.9879107892
10116.068386409603,simple_priority_list_ED,9517.028521738544,2017-05-26,358848.75946511974
10542.62025670669,simple_priority_list_ED,9585.352421495427,2017-05-26,916361.7083300586
9666.561945508409,simple_priority_list_ED,8817.630780622954,2017-05-26,720684.1227137748
8709.514792783944,simple_priority_list_ED,7903.056750888893,2017-05-26,650374.5733372011
8280.590822264534,simple_priority_list_ED,7481.372453466325,2017-05-26,638750.0010244696
8061.859948740158,simple_priority_list_ED,7244.349659148871,2017-05-26,668323.0735876297
8031.3352319920305,simple_priority_list_ED,7191.72643346242,2017-05-26,704942.9345683366
8010.96244932873,simple_priority_list_ED,7178.570020711006,2017-05-26,692877.1552201133
7902.500569200413,simple_priority_list_ED,7073.381776999017,2017-05-26,687437.9715815017
7162.19310689966,simple_priority_list_ED,6718.617018040536,2017-05-26,196759.74660755743
6323.139792899947,simple_priority_list_ED,6272.432821220675,2017-05-26,2571.196976882503
6305.803438406006,simple_priority_list_ED,6272.432821220675,2017-05-26,1113.5980913299059
6312.2230989780455,simple_priority_list_ED,6272.432821220675,2017-05-26,1583.266204008722
6113.401458152371,simple_priority_list_ED,6049.515952123285,2017-05-26,4081.3578805922893
6144.625353995512,simple_priority_list_ED,6062.619007852196,2017-05-26,6725.040807777437
6261.480282458511,simple_priority_list_ED,6180.59016515807,2017-05-26,6543.211076879184
6488.692659758533,simple_priority_list_ED,6416.652533070452,2017-05-26,5189.779853234865
7348.277651218885,simple_priority_list_ED,6863.2078037286365,2017-05-26,235292.75694421277
8132.4641003044435,simple_priority_list_ED,7283.844363254762,2017-05-26,720155.45811027
8308.149850806181,simple_priority_list_ED,7507.647686521479,2017-05-26,640803.7150244925
8875.247508564693,simple_priority_list_ED,7837.13401861795,2017-05-26,1077679.6180094073
8851.831265999243,simple_priority_list_ED,8074.484231028042,2017-05-26,604268.412778517
8968.038694787374,simple_priority_list_ED,8166.876221890518,2017-05-26,641861.3079782061
9640.09382852472,simple_priority_list_ED,8749.276564376012,2017-05-26,793555.3981053876
10443.692253122597,simple_priority_list_ED,9476.509172267499,2017-05-26,935443.11189236
10721.54589441479,simple_priority_list_ED,9725.643669012297,2017-05-26,991821.2425616381
10613.16154186672,simple_priority_list_ED,9776.722167375792,2017-05-26,699630.8271987757
9794.432544497799,simple_priority_list_ED,9840.65178105544,2017-05-26,2136.2178279711898
9880.05401241179,simple_priority_list_ED,9917.409226986874,2017-05-26,1395.412055950543
9808.863888453288,simple_priority_list_ED,9853.479613307227,2017-05-26,1990.5629042423407
9459.896100320748,simple_priority_list_ED,9541.219686732225,2017-05-26,6613.525706825075
8935.354293118668,simple_priority_list_ED,8696.48841698364,2017-05-26,57056.90678175409
8368.84630008677,simple_priority_list_ED,7797.638101852454,2017-05-26,326278.8057300938
4036.7329060482643,simple_priority_list_ED,3760.3965926682354,2017-05-26,76361.75809246558
7897.39812310044,advanced_priority_list,7889.831216540144,2017-05-26,57.25807489225136
7743.401863815924,advanced_priority_list,7731.597741600082,2017-05-26,139.3373012865286
7656.4570412252815,advanced_priority_list,7652.531935833351,2017-05-26,15.406452337762895
7594.6877150175105,advanced_priority_list,7586.652859308092,2017-05-26,64.55890627117475
7502.410160154455,advanced_priority_list,7468.136005181154,2017-05-26,1174.7176991338495
7365.374050665763,advanced_priority_list,7323.308750870593,2017-05-26,1769.4894468575442
7248.657812703905,advanced_priority_list,7218.0428969440545,2017-05-26,937.2730669827237
7142.265131289567,advanced_priority_list,7112.806146847972,2017-05-26,867.8317643301375
6983.731155303112,advanced_priority_list,6955.052885110446,2017-05-26,822.4431812435481
6819.3040056599975,advanced_priority_list,6797.343279118606,2017-05-26,482.27351022577807
6851.899228107221,advanced_priority_list,6836.7652236483555,2017-05-26,229.0380909609485
7141.701295848925,advanced_priority_list,7126.032893856323,2017-05-26,245.49882100175873
8118.995279156173,advanced_priority_list,7679.08608059705,2017-05-26,193520.10297692998
9448.746929083107,advanced_priority_list,8709.721227290003,2017-05-26,546158.9879107892
10116.068386409603,advanced_priority_list,9586.515147926457,2017-05-26,280426.6323879875
10542.62025670669,advanced_priority_list,9652.557933498034,2017-05-26,792210.9391955907
9666.561945508409,advanced_priority_list,9598.833602750132,2017-05-26,4587.128412782652
8709.514792783944,advanced_priority_list,8655.346800912686,2017-05-26,2934.171343364671
8280.590822264534,advanced_priority_list,7857.662997630505,2017-05-26,178867.94484967206
8061.859948740158,advanced_priority_list,7244.349659148871,2017-05-26,668323.0735876297
8031.3352319920305,advanced_priority_list,7191.72643346242,2017-05-26,704942.9345683366
8010.96244932873,advanced_priority_list,7178.570020711006,2017-05-26,692877.1552201133
7902.500569200413,advanced_priority_list,7073.381776999017,2017-05-26,687437.9715815017
7162.19310689966,advanced_priority_list,6718.617018040536,2017-05-26,196759.74660755743
6323.139792899947,advanced_priority_list,6272.432821220675,2017-05-26,2571.196976882503
6305.803438406006,advanced_priority_list,6272.432821220675,2017-05-26,1113.5980913299059
6312.2230989780455,advanced_priority_list,6272.432821220675,2017-05-26,1583.266204008722
6113.401458152371,advanced_priority_list,6049.515952123285,2017-05-26,4081.3578805922893
6144.625353995512,advanced_priority_list,6062.619007852196,2017-05-26,6725.040807777437
6261.480282458511,advanced_priority_list,6180.59016515807,2017-05-26,6543.211076879184
6488.692659758533,advanced_priority_list,6416.652533070452,2017-05-26,5189.779853234865
7348.277651218885,advanced_priority_list,6863.2078037286365,2017-05-26,235292.75694421277
8132.4641003044435,advanced_priority_list,7283.844363254762,2017-05-26,720155.45811027
8308.149850806181,advanced_priority_list,7897.644744161346,2017-05-26,168514.44258148735
8875.247508564693,advanced_priority_list,7837.13401861795,2017-05-26,1077679.6180094073
8851.831265999243,advanced_priority_list,8839.697863159596,2017-05-26,147.21946446914916
8968.038694787374,advanced_priority_list,8918.778220841556,2017-05-26,2426.594293366651
9640.09382852472,advanced_priority_list,9156.172088997333,2017-05-26,234180.24998721151
10443.692253122597,advanced_priority_list,9574.172540068063,2017-05-26,756064.5313904405
10721.54589441479,advanced_priority_list,10133.609364870283,2017-05-26,345669.3627728398
10613.16154186672,advanced_priority_list,9776.722167375792,2017-05-26,699630.8271987757
9794.432544497799,advanced_priority_list,9718.476117795093,2017-05-26,5769.378757443452
9880.05401241179,advanced_priority_list,9810.644816752912,2017-05-26,4817.636442012431
9808.863888453288,advanced_priority_list,9733.907767815464,2017-05-26,5618.420021072012
9459.896100320748,advanced_priority_list,9375.733446775956,2017-05-26,7083.352251700721
8935.354293118668,advanced_priority_list,8874.462577777125,2017-05-26,3707.800997235417
8368.84630008677,advanced_priority_list,8334.254150270006,2017-05-26,1196.6168289454806
4036.7329060482643,advanced_priority_list,4022.3198297078816,2017-05-26,207.73676959370127
9219.271032084936,simple_priority_list,8414.285829111554,2018-01-15,648001.1770060984
9346.829798262192,simple_priority_list,8561.331778373027,2018-01-15,617007.1392497981
9309.523598824157,simple_priority_list,8507.854336778219,2018-01-15,642673.6057092788
9202.264090138831,simple_priority_list,8393.633648664363,2018-01-15,653883.1908791933
8301.400670456322,simple_priority_list,7803.974416824714,2018-01-15,247432.87780197614
6989.461113119874,simple_priority_list,6754.951075127967,2018-01-15,54994.95791896598
6492.556849193794,simple_priority_list,6204.9430924478775,2018-01-15,82721.67306949916
6367.564250365787,simple_priority_list,6082.898885751916,2018-01-15,81034.36981074819
6619.455138454172,simple_priority_list,6373.541299964707,2018-01-15,60473.615960622665
7093.5360154156015,simple_priority_list,6900.809695059432,2018-01-15,37143.43455802895
7854.269118289166,simple_priority_list,7301.227797932312,2018-01-15,305854.7020220526
9149.79129564804,simple_priority_list,8061.352155979517,2018-01-15,1184699.760762353
10449.201638499017,simple_priority_list,9246.206182807757,2018-01-15,1447198.066413822
12029.234092998511,simple_priority_list,10483.317393109377,2018-01-15,2389858.442996111
12148.302211629729,simple_priority_list,11312.671585775694,2018-01-15,698278.5428652067
12895.964167863258,simple_priority_list,11737.249405273124,2018-01-15,1342619.9010443115
13479.857033887765,simple_priority_list,11991.051003044971,2018-01-15,2216543.397473874
13677.979777023738,simple_priority_list,12201.285575774797,2018-01-15,2180625.76400225
13421.917658773225,simple_priority_list,12103.598646038892,2018-01-15,1737965.019336827
12065.49510449787,simple_priority_list,11512.234423300939,2018-01-15,306097.3813584919
12028.321426220267,simple_priority_list,11441.30834396297,2018-01-15,344584.3587412126
12204.992451557093,simple_priority_list,11678.692969441927,2018-01-15,276991.14487469196
12173.030733700274,simple_priority_list,11639.953480011747,2018-01-15,284171.3584001022
11703.708104142795,simple_priority_list,11037.367510753538,2018-01-15,444009.78639834747
11374.422131013298,simple_priority_list,10626.830849128593,2018-01-15,558892.7247500159
11517.396585248793,simple_priority_list,10835.166112736866,2018-01-15,465438.41762384656
11528.846076896567,simple_priority_list,10843.086532367292,2018-01-15,470266.1529129993
10808.032795602372,simple_priority_list,10238.724373876448,2018-01-15,324112.0790480623
9567.50308831166,simple_priority_list,9031.255010294884,2018-01-15,287562.0011766855
10376.813901020036,simple_priority_list,9487.861939451126,2018-01-15,790235.5899772121
10961.176360696012,simple_priority_list,9759.213126444967,2018-01-15,1444715.6164912323
10627.01172745872,simple_priority_list,9431.380946130423,2018-01-15,1429532.965259713
11812.324065264365,simple_priority_list,10568.592804651156,2018-01-15,1546867.4486265222
18125.697580580283,simple_priority_list,12530.916352634558,2018-01-15,31301576.98857387
19020.153321369213,simple_priority_list,13126.321867117851,2018-01-15,34737249.21112272
14485.24856445052,simple_priority_list,12815.297893423485,2018-01-15,2788735.243663642
14597.874898399936,simple_priority_list,12910.17893729873,2018-01-15,2848317.657117324
14363.599189410808,simple_priority_list,12831.558812519874,2018-01-15,2347147.716424117
13365.37575943418,simple_priority_list,12257.747527093474,2018-01-15,1226840.3010781987
11871.685429835361,simple_priority_list,11316.824119596735,2018-01-15,307871.073599725
11535.472828630765,simple_priority_list,10865.713196678473,2018-01-15,448577.96459287056
11380.319601227066,simple_priority_list,10656.895968499142,2018-01-15,523341.7523892651
11063.535775483571,simple_priority_list,10243.690087563817,2018-01-15,672146.9520006159
10437.379213459655,simple_priority_list,9520.195754495997,2018-01-15,841225.4973965406
9356.929008551544,simple_priority_list,8495.286595159212,2018-01-15,742427.6485565623
8008.961935436346,simple_priority_list,7121.9630880731,2018-01-15,786766.9552237263
7663.45299144745,simple_priority_list,6742.128570599729,2018-01-15,848838.6884503883
3916.3581243784165,simple_priority_list,3470.834052438169,2018-01-15,198491.69867821902
9219.271032084936,simple_priority_list_ED,8762.487546809532,2018-01-15,208651.15242034523
9346.829798262192,simple_priority_list_ED,9239.272789403007,2018-01-15,11568.510154734771
9309.523598824157,simple_priority_list_ED,8854.940170652128,2018-01-15,206646.09316863425
9202.264090138831,simple_priority_list_ED,8404.570829627683,2018-01-15,636314.5378649074
8301.400670456322,simple_priority_list_ED,7877.028900392621,2018-01-15,180091.3992269985
6989.461113119874,simple_priority_list_ED,6942.234804388092,2018-01-15,2230.3242364296275
6492.556849193794,simple_priority_list_ED,6442.867133145487,2018-01-15,2469.0678809613546
6367.564250365787,simple_priority_list_ED,6337.921421353973,2018-01-15,878.6973118236823
6619.455138454172,simple_priority_list_ED,6600.528232753233,2018-01-15,358.2277594122271
7093.5360154156015,simple_priority_list_ED,7073.395116254644,2018-01-15,405.65581901187124
7854.269118289166,simple_priority_list_ED,7428.683744161346,2018-01-15,181122.91067151626
9149.79129564804,simple_priority_list_ED,8445.926009480425,2018-01-15,495426.341071818
10449.201638499017,simple_priority_list_ED,9758.36292261559,2018-01-15,477258.13136346184
12029.234092998511,simple_priority_list_ED,10691.074535939206,2018-01-15,1790671.0001491564
12148.302211629729,simple_priority_list_ED,11577.56069087695,2018-01-15,325745.88351119513
12895.964167863258,simple_priority_list_ED,12163.315545365327,2018-01-15,536774.0040481155
13479.857033887765,simple_priority_list_ED,12364.480030508992,2018-01-15,1244065.859666212
13677.979777023738,simple_priority_list_ED,12533.651389168153,2018-01-15,1309487.459252162
13421.917658773225,simple_priority_list_ED,12449.781412988312,2018-01-15,945048.880368786
12065.49510449787,simple_priority_list_ED,11733.93939965676,2018-01-15,109929.18541268534
12028.321426220267,simple_priority_list_ED,11681.76194065522,2018-01-15,120103.47703511002
12204.992451557093,simple_priority_list_ED,12115.171490839231,2018-01-15,8067.80498427961
12173.030733700274,simple_priority_list_ED,12076.087291023243,2018-01-15,9398.031078074848
11703.708104142795,simple_priority_list_ED,11357.033507612456,2018-01-15,120183.27587947392
11374.422131013298,simple_priority_list_ED,10793.506272825707,2018-01-15,337463.23429382517
11517.396585248793,simple_priority_list_ED,10962.02363515209,2018-01-15,308439.11369911383
11528.846076896567,simple_priority_list_ED,10975.014448854436,2018-01-15,306729.4722197977
10808.032795602372,simple_priority_list_ED,10510.278821680058,2018-01-15,88657.42898652998
9567.50308831166,simple_priority_list_ED,9244.873485716962,2018-01-15,104089.86047041253
10376.813901020036,simple_priority_list_ED,9592.859427633666,2018-01-15,614584.6163425
10961.176360696012,simple_priority_list_ED,10137.950380089987,2018-01-15,677701.0151447509
10627.01172745872,simple_priority_list_ED,9892.717481348027,2018-01-15,539188.0398712698
11812.324065264365,simple_priority_list_ED,10769.28484508704,2018-01-15,1087930.8148281218
18125.697580580283,simple_priority_list_ED,12617.672748845554,2018-01-15,30338337.547006387
19020.153321369213,simple_priority_list_ED,13340.515122440609,2018-01-15,32258290.070728954
14485.24856445052,simple_priority_list_ED,13074.039940657345,2018-01-15,1991509.7798682253
14597.874898399936,simple_priority_list_ED,13166.54560054668,2018-01-15,2048703.5588930931
14363.599189410808,simple_priority_list_ED,13088.68534850417,2018-01-15,1625405.3017353166
13365.37575943418,simple_priority_list_ED,12615.573682030852,2018-01-15,562203.155278347
11871.685429835361,simple_priority_list_ED,11590.630666998137,2018-01-15,78991.77971348833
11535.472828630765,simple_priority_list_ED,10988.345195296515,2018-01-15,299348.6471579378
11380.319601227066,simple_priority_list_ED,10819.283009263982,2018-01-15,314762.057521552
11063.535775483571,simple_priority_list_ED,10509.682775232304,2018-01-15,306753.14588733006
10437.379213459655,simple_priority_list_ED,9968.860254380215,2018-01-15,219510.0150168818
9356.929008551544,simple_priority_list_ED,8786.910197459752,2018-01-15,324921.4449984996
8008.961935436346,simple_priority_list_ED,7271.126933279404,2018-01-15,544400.4904079349
7663.45299144745,simple_priority_list_ED,6928.792203970521,2018-01-15,539726.4726562211
3916.3581243784165,simple_priority_list_ED,3549.8260797078815,2018-01-15,134345.73977036308
9219.271032084936,advanced_priority_list,8762.487546809532,2018-01-15,208651.15242034523
9346.829798262192,advanced_priority_list,9271.059666237252,2018-01-15,5741.11290707681
9309.523598824157,advanced_priority_list,8854.940170652128,2018-01-15,206646.09316863425
9202.264090138831,advanced_priority_list,8404.570829627683,2018-01-15,636314.5378649074
8301.400670456322,advanced_priority_list,7877.028900392621,2018-01-15,180091.3992269985
6989.461113119874,advanced_priority_list,6942.234804388092,2018-01-15,2230.3242364296275
6492.556849193794,advanced_priority_list,6442.867133145487,2018-01-15,2469.0678809613546
6367.564250365787,advanced_priority_list,6337.921421353973,2018-01-15,878.6973118236823
6619.455138454172,advanced_priority_list,6600.528232753233,2018-01-15,358.2277594122271
7093.5360154156015,advanced_priority_list,7073.395116254644,2018-01-15,405.65581901187124
7854.269118289166,advanced_priority_list,7428.683744161346,2018-01-15,181122.91067151626
9149.79129564804,advanced_priority_list,8445.926009480425,2018-01-15,495426.341071818
10449.201638499017,advanced_priority_list,10030.842337033606,2018-01-15,175024.50512262637
12029.234092998511,advanced_priority_list,11311.816533298763,2018-01-15,514687.954965542
12148.302211629729,advanced_priority_list,12071.319430348385,2018-01-15,5926.348613811203
12895.964167863258,advanced_priority_list,12392.321795365327,2018-01-15,253655.6393753441
13479.857033887765,advanced_priority_list,12478.983155508991,2018-01-15,1001748.5204209688
13677.979777023738,advanced_priority_list,12748.295143739015,2018-01-15,864313.5173657509
13421.917658773225,advanced_priority_list,12449.781412988312,2018-01-15,945048.880368786
12065.49510449787,advanced_priority_list,11985.510154298056,2018-01-15,6397.592258466757
12028.321426220267,advanced_priority_list,11933.332695296514,2018-01-15,9022.859002505127
12204.992451557093,advanced_priority_list,12115.171490839231,2018-01-15,8067.80498427961
12173.030733700274,advanced_priority_list,11946.86157906368,2018-01-15,51152.48650903185
11703.708104142795,advanced_priority_list,11248.449548644294,2018-01-15,207260.3523545823
11374.422131013298,advanced_priority_list,10867.644159278336,2018-01-15,256823.91263580215
11517.396585248793,advanced_priority_list,11056.0250883722,2018-01-15,212863.65813014767
11528.846076896567,advanced_priority_list,11071.784339298214,2018-01-15,208905.4319764256
10808.032795602372,advanced_priority_list,10526.107373189345,2018-01-15,79481.94380276385
9567.50308831166,advanced_priority_list,9465.681614203673,2018-01-15,10367.61258952335
10376.813901020036,advanced_priority_list,9869.946523142826,2018-01-15,256914.53875611833
10961.176360696012,advanced_priority_list,10081.196125480503,2018-01-15,774365.2143699431
10627.01172745872,advanced_priority_list,9975.026059494885,2018-01-15,425085.3112302471
11812.324065264365,advanced_priority_list,10823.792175970742,2018-01-15,977195.2961504196
18125.697580580283,advanced_priority_list,13426.479342506402,2018-01-15,22082652.049046192
19020.153321369213,advanced_priority_list,13950.24119331154,2018-01-15,25704008.98622628
14485.24856445052,advanced_priority_list,13946.86539720706,2018-01-15,289856.4347710983
14597.874898399936,advanced_priority_list,13670.216537168648,2018-01-15,860550.0351623187
14363.599189410808,advanced_priority_list,13301.729527352822,2018-01-15,1127567.1791991428
13365.37575943418,advanced_priority_list,12615.573682030852,2018-01-15,562203.155278347
11871.685429835361,advanced_priority_list,11590.630666998137,2018-01-15,78991.77971348833
11535.472828630765,advanced_priority_list,10988.345195296515,2018-01-15,299348.6471579378
11380.319601227066,advanced_priority_list,10819.283009263982,2018-01-15,314762.057521552
11063.535775483571,advanced_priority_list,10509.682775232304,2018-01-15,306753.14588733006
10437.379213459655,advanced_priority_list,9968.860254380215,2018-01-15,219510.0150168818
9356.929008551544,advanced_priority_list,9132.04036306891,2018-01-15,50574.90286701355
8008.961935436346,advanced_priority_list,7962.0020829161185,2018-01-15,2205.227748721497
7663.45299144745,advanced_priority_list,7633.2130300910085,2018-01-15,914.455262839057
3916.3581243784165,advanced_priority_list,3908.501921800813,2018-01-15,61.71991894034629
10656.647051814332,simple_priority_list,9726.838780304519,2016-11-21,864543.421768067
10213.938963543013,simple_priority_list,9846.973044207414,2016-11-21,134663.98595382084
10157.751692025438,simple_priority_list,9769.01047520484,2016-11-21,151119.73365516015
10012.546022981927,simple_priority_list,9581.658668623038,2016-11-21,185663.91214640264
9952.322154763773,simple_priority_list,9470.816816075247,2016-11-21,231847.39118555264
9925.150293831106,simple_priority_list,9412.241747133754,2016-11-21,263075.1772751897
9783.100585929194,simple_priority_list,9234.089189508912,2016-11-21,301413.51339934894
9631.942182471987,simple_priority_list,9054.437030001522,2016-11-21,333512.201129935
9600.042746963676,simple_priority_list,9021.997590924548,2016-11-21,334136.20242030034
9664.076927447719,simple_priority_list,9100.710170355183,2016-11-21,317382.1029969598
9793.202916737238,simple_priority_list,9287.129751896431,2016-11-21,256110.0481719909
10594.530857432974,simple_priority_list,9794.306100178359,2016-11-21,640359.6621232072
11821.044562852052,simple_priority_list,10596.498484723947,2016-11-21,1499513.097458924
12808.537672863858,simple_priority_list,11615.225217508834,2016-11-21,1423994.6161054366
14017.181240834736,simple_priority_list,12499.265162719355,2016-11-21,2304069.220201178
14397.017411079938,simple_priority_list,12892.125822940616,2016-11-21,2264698.6920524915
14793.363300615878,simple_priority_list,12945.26860326112,2016-11-21,3415454.0103907743
14007.409229730572,simple_priority_list,13054.133175251252,2016-11-21,908735.2360436595
14195.22868759678,simple_priority_list,13277.180035947815,2016-11-21,842813.3267944836
14227.777335412411,simple_priority_list,13292.346529879742,2016-11-21,875030.7919394984
14218.884145142692,simple_priority_list,13256.595748250013,2016-11-21,925998.9587942838
14179.697726551833,simple_priority_list,13221.266879377315,2016-11-21,918589.6888156625
14108.216937297115,simple_priority_list,13141.197705588314,2016-11-21,935126.1944946785
14130.739841001958,simple_priority_list,13172.686178094114,2016-11-21,917866.8210111355
13957.746283966211,simple_priority_list,12980.980450010356,2016-11-21,954071.4943834764
13261.13296286787,simple_priority_list,12587.066423760454,2016-11-21,454365.6991442499
12756.198170631533,simple_priority_list,12389.57921690336,2016-11-21,134409.45723274056
12687.936733321047,simple_priority_list,12267.813735439904,2016-11-21,176503.33334863847
12302.902828767736,simple_priority_list,11765.843142102902,2016-11-21,288433.10704052955
11854.017386705644,simple_priority_list,11204.21739938124,2016-11-21,422240.0235267961
11662.711679781207,simple_priority_list,10977.540807421912,2016-11-21,469459.1243295969
11721.572389472036,simple_priority_list,11062.716271668605,2016-11-21,434091.38396700803
11985.23161191084,simple_priority_list,11424.934413292332,2016-11-21,313932.9507797473
12350.746030466638,simple_priority_list,11915.001978785498,2016-11-21,189872.87857549623
12531.529407638085,simple_priority_list,12162.462395094983,2016-11-21,136210.45974749056
11755.872835727365,simple_priority_list,11174.003959400328,2016-11-21,338571.38923808816
10235.940672818282,simple_priority_list,9605.004284515373,2016-11-21,398080.7260847193
9181.274432437189,simple_priority_list,8663.205441345573,2016-11-21,268395.4795306842
8582.375709846448,simple_priority_list,7982.039381554214,2016-11-21,360403.7070674017
8000.485844928407,simple_priority_list,7333.293991476063,2016-11-21,445144.96931317385
7688.568711255763,simple_priority_list,6968.189407498747,2016-11-21,518946.3412814442
6981.376746377129,simple_priority_list,6464.943362061864,2016-11-21,266703.44043531857
6066.457307072855,simple_priority_list,5736.897465432443,2016-11-21,108609.68922205332
5497.575791698134,simple_priority_list,5086.138281252017,2016-11-21,169280.82500209854
5034.597319550918,simple_priority_list,4554.275633347928,2016-11-21,230708.92223688305
4772.6009085603955,simple_priority_list,4261.059634762639,2016-11-21,261674.4747986315
4425.897773319025,simple_priority_list,3851.5743703277103,2016-11-21,329847.37122352404
2076.856572842972,simple_priority_list,1763.568734250406,2016-11-21,98149.26981000183
10656.647051814332,simple_priority_list_ED,10109.756861570586,2016-11-21,299088.8801848412
10213.938963543013,simple_priority_list_ED,10199.61687991332,2016-11-21,205.12207949592667
10157.751692025438,simple_priority_list_ED,10148.240358325947,2016-11-21,90.46546874307188
10012.546022981927,simple_priority_list_ED,10007.134203556288,2016-11-21,29.28778949572251
9952.322154763773,simple_priority_list_ED,9917.404570374001,2016-11-21,1219.2376996168455
9925.150293831106,simple_priority_list_ED,9879.018862488974,2016-11-21,2128.10895767381
9783.100585929194,simple_priority_list_ED,9738.476157876958,2016-11-21,1991.3395789892684
9631.942182471987,simple_priority_list_ED,9598.087121489752,2016-11-21,1146.1651541107922
9600.042746963676,simple_priority_list_ED,9572.594438436736,2016-11-21,753.4096409901041
9664.076927447719,simple_priority_list_ED,9636.33778760146,2016-11-21,769.4598794102968
9793.202916737238,simple_priority_list_ED,9789.573282691945,2016-11-21,13.174243302754688
10594.530857432974,simple_priority_list_ED,10174.478099438656,2016-11-21,176444.31949863248
11821.044562852052,simple_priority_list_ED,10781.106848958243,2016-11-21,1081470.4487786815
12808.537672863858,simple_priority_list_ED,11826.96502142873,2016-11-21,963484.8700453875
14017.181240834736,simple_priority_list_ED,12795.399757884272,2016-11-21,1492749.9920806352
14397.017411079938,simple_priority_list_ED,13134.999018617029,2016-11-21,1592690.4229146652
14793.363300615878,simple_priority_list_ED,13181.490529221523,2016-11-21,2598133.8311625198
14007.409229730572,simple_priority_list_ED,13274.894751594911,2016-11-21,536577.4606783601
14195.22868759678,simple_priority_list_ED,13477.33140690544,2016-11-21,515376.50562402164
14227.777335412411,simple_priority_list_ED,13492.93153739157,2016-11-21,539998.3468688858
14218.884145142692,simple_priority_list_ED,13461.684476289935,2016-11-21,573351.3385107262
14179.697726551833,simple_priority_list_ED,13430.493575343553,2016-11-21,561306.8601877188
14108.216937297115,simple_priority_list_ED,13352.539723042286,2016-11-21,571048.0521439385
14130.739841001958,simple_priority_list_ED,13368.130493502538,2016-11-21,581573.0168934905
13957.746283966211,simple_priority_list_ED,13197.455700716797,2016-11-21,578041.7709777346
13261.13296286787,simple_priority_list_ED,12856.62091656847,2016-11-21,163629.99560132794
12756.198170631533,simple_priority_list_ED,12687.07868691367,2016-11-21,4777.503029423894
12687.936733321047,simple_priority_list_ED,12594.909987955853,2016-11-21,8653.975353240658
12302.902828767736,simple_priority_list_ED,11944.30143990841,2016-11-21,128594.95609183761
11854.017386705644,simple_priority_list_ED,11235.417456123341,2016-11-21,382665.8741164294
11662.711679781207,simple_priority_list_ED,11053.05711993884,2016-11-21,371678.68233659054
11721.572389472036,simple_priority_list_ED,11131.267429086674,2016-11-21,348459.9462555632
11985.23161191084,simple_priority_list_ED,11668.785096791493,2016-11-21,100138.39693117922
12350.746030466638,simple_priority_list_ED,12299.45877142873,2016-11-21,2630.3829396215137
12531.529407638085,simple_priority_list_ED,12487.609159805685,2016-11-21,1928.98816965948
11755.872835727365,simple_priority_list_ED,11467.560320063581,2016-11-21,83124.10668837935
10235.940672818282,simple_priority_list_ED,10021.577880475033,2016-11-21,45951.40674119475
9181.274432437189,simple_priority_list_ED,8962.871551857921,2016-11-21,47699.81824532188
8582.375709846448,simple_priority_list_ED,8048.297522123859,2016-11-21,285239.5106010451
8000.485844928407,simple_priority_list_ED,7468.214828055308,2016-11-21,283312.43540312204
7688.568711255763,simple_priority_list_ED,7139.122610329607,2016-11-21,301891.01782295643
6981.376746377129,simple_priority_list_ED,6692.48487881846,2016-11-21,83458.51114153568
6066.457307072855,simple_priority_list_ED,6049.662683935172,2016-11-21,282.0593663367878
5497.575791698134,simple_priority_list_ED,5473.741837621934,2016-11-21,568.0573669064066
5034.597319550918,simple_priority_list_ED,5003.319675878888,2016-11-21,978.2909936744549
4772.6009085603955,simple_priority_list_ED,4742.313575154747,2016-11-21,917.3225648249113
4425.897773319025,simple_priority_list_ED,4377.516214580542,2016-11-21,2340.7752259653157
2076.856572842972,simple_priority_list_ED,2045.4848762601396,2016-11-21,984.1833464853079
10656.647051814332,advanced_priority_list,10109.756861570586,2016-11-21,299088.8801848412
10213.938963543013,advanced_priority_list,10199.61687991332,2016-11-21,205.12207949592667
10157.751692025438,advanced_priority_list,10148.240358325947,2016-11-21,90.46546874307188
10012.546022981927,advanced_priority_list,10007.134203556288,2016-11-21,29.28778949572251
9952.322154763773,advanced_priority_list,9917.404570374001,2016-11-21,1219.2376996168455
9925.150293831106,advanced_priority_list,9879.018862488974,2016-11-21,2128.10895767381
9783.100585929194,advanced_priority_list,9738.476157876958,2016-11-21,1991.3395789892684
9631.942182471987,advanced_priority_list,9598.087121489752,2016-11-21,1146.1651541107922
9600.042746963676,advanced_priority_list,9572.594438436736,2016-11-21,753.4096409901041
9664.076927447719,advanced_priority_list,9636.33778760146,2016-11-21,769.4598794102968
9793.202916737238,advanced_priority_list,9789.573282691945,2016-11-21,13.174243302754688
10594.530857432974,advanced_priority_list,10174.478099438656,2016-11-21,176444.31949863248
11821.044562852052,advanced_priority_list,10781.106848958243,2016-11-21,1081470.4487786815
12808.537672863858,advanced_priority_list,12355.689793808579,2016-11-21,205071.20156486542
14017.181240834736,advanced_priority_list,13222.792638655614,2016-11-21,631053.2512720998
14397.017411079938,advanced_priority_list,14002.639366455354,2016-11-21,155534.04208191013
14793.363300615878,advanced_priority_list,13733.388705274636,2016-11-21,1123546.1427688298
14007.409229730572,advanced_priority_list,13544.385798869469,2016-11-21,214390.697526387
14195.22868759678,advanced_priority_list,13477.33140690544,2016-11-21,515376.50562402164
14227.777335412411,advanced_priority_list,13492.93153739157,2016-11-21,539998.3468688858
14218.884145142692,advanced_priority_list,13461.684476289935,2016-11-21,573351.3385107262
14179.697726551833,advanced_priority_list,13430.493575343553,2016-11-21,561306.8601877188
14108.216937297115,advanced_priority_list,13352.539723042286,2016-11-21,571048.0521439385
14130.739841001958,advanced_priority_list,13368.130493502538,2016-11-21,581573.0168934905
13957.746283966211,advanced_priority_list,13197.455700716797,2016-11-21,578041.7709777346
13261.13296286787,advanced_priority_list,12856.62091656847,2016-11-21,163629.99560132794
12756.198170631533,advanced_priority_list,12687.07868691367,2016-11-21,4777.503029423894
12687.936733321047,advanced_priority_list,12594.909987955853,2016-11-21,8653.975353240658
12302.902828767736,advanced_priority_list,11944.30143990841,2016-11-21,128594.95609183761
11854.017386705644,advanced_priority_list,11235.417456123341,2016-11-21,382665.8741164294
11662.711679781207,advanced_priority_list,11053.05711993884,2016-11-21,371678.68233659054
11721.572389472036,advanced_priority_list,11131.267429086674,2016-11-21,348459.9462555632
11985.23161191084,advanced_priority_list,11668.785096791493,2016-11-21,100138.39693117922
12350.746030466638,advanced_priority_list,12299.45877142873,2016-11-21,2630.3829396215137
12531.529407638085,advanced_priority_list,12487.609159805685,2016-11-21,1928.98816965948
11755.872835727365,advanced_priority_list,11467.560320063581,2016-11-21,83124.10668837935
10235.940672818282,advanced_priority_list,10021.577880475033,2016-11-21,45951.40674119475
9181.274432437189,advanced_priority_list,8962.871551857921,2016-11-21,47699.81824532188
8582.375709846448,advanced_priority_list,8048.297522123859,2016-11-21,285239.5106010451
8000.485844928407,advanced_priority_list,7468.214828055308,2016-11-21,283312.43540312204
7688.568711255763,advanced_priority_list,7139.122610329607,2016-11-21,301891.01782295643
6981.376746377129,advanced_priority_list,6692.48487881846,2016-11-21,83458.51114153568
6066.457307072855,advanced_priority_list,6049.662683935172,2016-11-21,282.0593663367878
5497.575791698134,advanced_priority_list,5473.741837621934,2016-11-21,568.0573669064066
5034.597319550918,advanced_priority_list,5003.319675878888,2016-11-21,978.2909936744549
4772.6009085603955,advanced_priority_list,4742.313575154747,2016-11-21,917.3225648249113
4425.897773319025,advanced_priority_list,4377.516214580542,2016-11-21,2340.7752259653157
2076.856572842972,advanced_priority_list,2045.4848762601396,2016-11-21,984.1833464853079
4938.182773970718,simple_priority_list,4503.355477798919,2017-03-18,189074.77749607695
5360.08001690299,simple_priority_list,4962.3828206732305,2017-03-18,158163.05988901173
5320.306242133132,simple_priority_list,4911.718337434619,2017-03-18,166944.07586592174
4773.628265509567,simple_priority_list,4297.204985110391,2017-03-18,226979.14210631215
5081.297685605582,simple_priority_list,4621.197965210518,2017-03-18,211691.75270761584
5722.832981797743,simple_priority_list,5326.577183012514,2017-03-18,157018.65807091972
6020.267962390744,simple_priority_list,5671.485130180554,2017-03-18,121649.46404456187
6458.314394520086,simple_priority_list,6184.734719438634,2017-03-18,74845.83861767311
6860.166388951822,simple_priority_list,6645.053057617302,2017-03-18,46273.74531783494
6778.863963389651,simple_priority_list,6547.2166745328705,2017-03-18,53660.466434696704
6823.029092289855,simple_priority_list,6609.806318394524,2017-03-18,45463.951307619296
7822.027551609122,simple_priority_list,7260.333129660152,2017-03-18,315500.6236485882
8679.481979480905,simple_priority_list,7768.311058029152,2017-03-18,830232.4480992353
8762.585026153833,simple_priority_list,7886.912537632472,2017-03-18,766802.3071531926
8708.228736153997,simple_priority_list,7815.76595304073,2017-03-18,796489.8192422775
9131.355224647785,simple_priority_list,8023.149200677293,2017-03-18,1228120.5915644856
9874.209421003208,simple_priority_list,8688.206250791012,2017-03-18,1406603.519753379
10713.669439016521,simple_priority_list,9168.741177628624,2017-03-18,2386803.3328350293
10940.833844803183,simple_priority_list,9418.3708037061,2017-03-18,2317893.711506576
10831.803859559906,simple_priority_list,9290.031214607036,2017-03-18,2377062.888724971
10515.962686665232,simple_priority_list,8954.987238633023,2017-03-18,2436644.349359358
9865.332780558978,simple_priority_list,8588.097700926002,2017-03-18,1631329.4486450537
8241.212607756232,simple_priority_list,7351.513829015745,2017-03-18,791563.9168923139
7159.363315745391,simple_priority_list,6141.138980344118,2017-03-18,1036780.7972033651
6806.497888886039,simple_priority_list,5753.906643782696,2017-03-18,1107948.3292682054
6920.733276030961,simple_priority_list,5900.094214449877,2017-03-18,1041704.0940251162
6945.459816201338,simple_priority_list,5922.856857450371,2017-03-18,1045716.8112462328
6923.576682373396,simple_priority_list,5867.51371746762,2017-03-18,1115268.9858455772
7478.46461207185,simple_priority_list,6476.597895111002,2017-03-18,1003736.9185539078
8132.738408780013,simple_priority_list,7214.36644454259,2017-03-18,843407.0646973018
8770.81883366936,simple_priority_list,7946.210642445047,2017-03-18,679978.669034234
9028.50172322292,simple_priority_list,8243.844243107029,2017-03-18,615687.3611018204
9013.643092237133,simple_priority_list,8248.469914686319,2017-03-18,585489.9916432098
10050.759769458891,simple_priority_list,9074.092098587333,2017-03-18,953879.7393256751
11156.991488589803,simple_priority_list,10033.623872644017,2017-03-18,1261954.8005557198
11866.303474987175,simple_priority_list,10662.98345299318,2017-03-18,1447979.0753316295
12786.719568951645,simple_priority_list,11332.990831331324,2017-03-18,2113327.24258317
12102.58742544728,simple_priority_list,11605.927459562685,2017-03-18,246671.12171248737
11939.96266412476,simple_priority_list,11406.442879976896,2017-03-18,284643.3600771833
11600.004837251388,simple_priority_list,10968.118920857796,2017-03-18,399279.8113365698
11111.549848651252,simple_priority_list,10312.596670054314,2017-03-18,638326.1815901499
10412.46893856972,simple_priority_list,9767.0338339005,2017-03-18,416586.4743393681
9966.132610687,simple_priority_list,9578.77443332794,2017-03-18,150046.3575669326
9561.569915576982,simple_priority_list,9083.384806956967,2017-03-18,228660.9981059355
8626.499285971142,simple_priority_list,7998.4801687924955,2017-03-18,394408.0115418464
7979.498325910701,simple_priority_list,5637.962055313866,2017-03-18,5482792.106520536
6503.378754093473,simple_priority_list,3228.14372551179,2017-03-18,10727164.492448457
0,simple_priority_list,1258.0700422666212,2017-03-18,1582740.231248738
4938.182773970718,simple_priority_list_ED,4951.050546796328,2017-03-18,165.57957749150177
5360.08001690299,simple_priority_list_ED,5356.192685857682,2017-03-18,15.111342655816953
5320.306242133132,simple_priority_list_ED,5303.991465712854,2017-03-18,266.17192964367786
4773.628265509567,simple_priority_list_ED,4768.406909269547,2017-03-18,27.26256098519802
5081.297685605582,simple_priority_list_ED,5055.75372666737,2017-03-18,652.4938382370709
5722.832981797743,simple_priority_list_ED,5669.887495886802,2017-03-18,2803.224478345651
6020.267962390744,simple_priority_list_ED,5984.026139330386,2017-03-18,1313.469738738297
6458.314394520086,simple_priority_list_ED,6443.099963789141,2017-03-18,231.47890246673649
6860.166388951822,simple_priority_list_ED,6849.896170548119,2017-03-18,105.4773860597688
6778.863963389651,simple_priority_list_ED,6757.962565015337,2017-03-18,436.86845400179016
6823.029092289855,simple_priority_list_ED,6810.537284317694,2017-03-18,156.04526641334616
7822.027551609122,simple_priority_list_ED,7389.392766868652,2017-03-18,187172.85696743318
8679.481979480905,simple_priority_list_ED,7837.061259041808,2017-03-18,709672.6702251269
8762.585026153833,simple_priority_list_ED,7942.559943612,2017-03-18,672441.1359977392
8708.228736153997,simple_priority_list_ED,7876.638424000658,2017-03-18,691542.4472672867
9131.355224647785,simple_priority_list_ED,8061.447871577262,2017-03-18,1144701.7441543723
9874.209421003208,simple_priority_list_ED,8975.135838685528,2017-03-18,808333.3064215464
10713.669439016521,simple_priority_list_ED,9700.197552088011,2017-03-18,1027125.2655944341
10940.833844803183,simple_priority_list_ED,9879.037488940467,2017-03-18,1127411.5013233437
10831.803859559906,simple_priority_list_ED,9776.917745116461,2017-03-18,1112784.7144455889
10515.962686665232,simple_priority_list_ED,9530.700604113037,2017-03-18,970741.371315089
9865.332780558978,simple_priority_list_ED,8894.550077420243,2017-03-18,942419.0567133494
8241.212607756232,simple_priority_list_ED,7469.437188934491,2017-03-18,595637.2970974729
7159.363315745391,simple_priority_list_ED,6390.462186187462,2017-03-18,591208.9470354597
6806.497888886039,simple_priority_list_ED,6049.546268613344,2017-03-18,572975.7554334576
6920.733276030961,simple_priority_list_ED,6180.692028564668,2017-03-18,547661.0479514665
6945.459816201338,simple_priority_list_ED,6193.789020995566,2017-03-18,565008.984365278
6923.576682373396,simple_priority_list_ED,6141.316165099807,2017-03-18,611931.5168851422
7478.46461207185,simple_priority_list_ED,6679.336954684263,2017-03-18,638605.012801772
8132.738408780013,simple_priority_list_ED,7336.642211923953,2017-03-18,633769.154648682
8770.81883366936,simple_priority_list_ED,7995.523926646716,2017-03-18,601082.1928552503
9028.50172322292,simple_priority_list_ED,8259.294891264246,2017-03-18,591679.1503319001
9013.643092237133,simple_priority_list_ED,8259.294891264246,2017-03-18,569041.2083110309
10050.759769458891,simple_priority_list_ED,9256.217708689752,2017-03-18,631297.0863312709
11156.991488589803,simple_priority_list_ED,10341.342364195098,2017-03-18,665283.4941258501
11866.303474987175,simple_priority_list_ED,10819.934935066212,2017-03-18,1094887.1213363272
12786.719568951645,simple_priority_list_ED,11590.57478764366,2017-03-18,1430762.337850327
12102.58742544728,simple_priority_list_ED,12063.06853764366,2017-03-18,1561.742493235153
11939.96266412476,simple_priority_list_ED,11655.715120670307,2017-03-18,80796.66595989067
11600.004837251388,simple_priority_list_ED,11053.243384453763,2017-03-18,298948.08626537025
11111.549848651252,simple_priority_list_ED,10548.236121180762,2017-03-18,317322.35555669694
10412.46893856972,simple_priority_list_ED,10135.435809138526,2017-03-18,76747.35480244098
9966.132610687,simple_priority_list_ED,9994.278431627263,2017-03-18,792.1872364013268
9561.569915576982,simple_priority_list_ED,9630.753742173843,2017-03-18,4786.4018625846375
8626.499285971142,simple_priority_list_ED,8380.137882425344,2017-03-18,60693.941157055364
7979.498325910701,simple_priority_list_ED,5948.655690532134,2017-03-18,4124321.809671364
6503.378754093473,simple_priority_list_ED,3947.414715906211,2017-03-18,6532952.164506534
0,simple_priority_list_ED,1719.65,2017-03-18,2957196.1225000005
4938.182773970718,advanced_priority_list,4951.050546796328,2017-03-18,165.57957749150177
5360.08001690299,advanced_priority_list,5356.192685857682,2017-03-18,15.111342655816953
5320.306242133132,advanced_priority_list,5303.991465712854,2017-03-18,266.17192964367786
4773.628265509567,advanced_priority_list,4768.406909269547,2017-03-18,27.26256098519802
5081.297685605582,advanced_priority_list,5055.75372666737,2017-03-18,652.4938382370709
5722.832981797743,advanced_priority_list,5669.887495886802,2017-03-18,2803.224478345651
6020.267962390744,advanced_priority_list,5984.026139330386,2017-03-18,1313.469738738297
6458.314394520086,advanced_priority_list,6443.099963789141,2017-03-18,231.47890246673649
6860.166388951822,advanced_priority_list,6849.896170548119,2017-03-18,105.4773860597688
6778.863963389651,advanced_priority_list,6757.962565015337,2017-03-18,436.86845400179016
6823.029092289855,advanced_priority_list,6810.537284317694,2017-03-18,156.04526641334616
7822.027551609122,advanced_priority_list,7389.392766868652,2017-03-18,187172.85696743318
8679.481979480905,advanced_priority_list,7837.061259041808,2017-03-18,709672.6702251269
8762.585026153833,advanced_priority_list,8332.418758057198,2017-03-18,185043.01820818576
8708.228736153997,advanced_priority_list,7876.638424000658,2017-03-18,691542.4472672867
9131.355224647785,advanced_priority_list,8061.447871577262,2017-03-18,1144701.7441543723
9874.209421003208,advanced_priority_list,9391.372663707076,2017-03-18,233131.33419624428
10713.669439016521,advanced_priority_list,9837.624190476457,2017-03-18,767455.2774896221
10940.833844803183,advanced_priority_list,10468.317826439034,2017-03-18,223271.38761070897
10831.803859559906,advanced_priority_list,9981.809925303187,2017-03-18,722489.6882732164
10515.962686665232,advanced_priority_list,9581.961058498033,2017-03-18,872359.0414189799
9865.332780558978,advanced_priority_list,8894.550077420243,2017-03-18,942419.0567133494
8241.212607756232,advanced_priority_list,8186.381419493959,2017-03-18,3006.4592062528154
7159.363315745391,advanced_priority_list,7108.599673795656,2017-03-18,2576.947344000972
6806.497888886039,advanced_priority_list,6754.980878161408,2017-03-18,2654.0023940016818
6920.733276030961,advanced_priority_list,6885.981118960449,2017-03-18,1207.712421053545
6945.459816201338,advanced_priority_list,6912.144787332186,2017-03-18,1109.8911485524466
6923.576682373396,advanced_priority_list,6859.730139097341,2017-03-18,4076.381088301157
7478.46461207185,advanced_priority_list,7397.154300157434,2017-03-18,6611.366823619646
8132.738408780013,advanced_priority_list,8053.731961635705,2017-03-18,6242.018690366248
8770.81883366936,advanced_priority_list,8353.894178519851,2017-03-18,173826.16807153693
9028.50172322292,advanced_priority_list,8259.294891264246,2017-03-18,591679.1503319001
9013.643092237133,advanced_priority_list,8259.294891264246,2017-03-18,569041.2083110309
10050.759769458891,advanced_priority_list,9256.217708689752,2017-03-18,631297.0863312709
11156.991488589803,advanced_priority_list,10341.342364195098,2017-03-18,665283.4941258501
11866.303474987175,advanced_priority_list,11211.52381623553,2017-03-18,428736.4015149195
12786.719568951645,advanced_priority_list,11590.57478764366,2017-03-18,1430762.337850327
12102.58742544728,advanced_priority_list,11769.721632566543,2017-03-18,110799.63607012169
11939.96266412476,advanced_priority_list,11594.722507826305,2017-03-18,119190.76552098106
11600.004837251388,advanced_priority_list,11182.670057358711,2017-03-18,174168.31850806918
11111.549848651252,advanced_priority_list,10571.344640326519,2017-03-18,291821.66710116784
10412.46893856972,advanced_priority_list,10072.889266840435,2017-03-18,115314.35345176904
9966.132610687,advanced_priority_list,9903.038156331742,2017-03-18,3980.910170387706
9561.569915576982,advanced_priority_list,9483.23083546951,2017-03-18,6137.011472084772
8626.499285971142,advanced_priority_list,8558.54860067568,2017-03-18,4617.295632122899
7979.498325910701,advanced_priority_list,6487.978395182161,2017-03-18,2224631.7037604693
6503.378754093473,advanced_priority_list,4088.0859279265446,2017-03-18,5833639.436133427
0,advanced_priority_list,2288.116015740804,2017-03-18,5235474.901489571
7335.273043853967,simple_priority_list,7206.849860197501,2018-09-11,16492.514100462366
7593.846598193788,simple_priority_list,7479.186579403704,2018-09-11,13146.919908942415
7652.761349464185,simple_priority_list,7540.249177595112,2018-09-11,12658.988818695712
7674.40030621943,simple_priority_list,7569.225952904912,2018-09-11,11061.644595126905
8100.67961079638,simple_priority_list,7555.2921439495185,2018-09-11,297447.4889936365
8441.110525088667,simple_priority_list,7483.74304037752,2018-09-11,916552.5007821482
8370.942135710095,simple_priority_list,7447.444464379604,2018-09-11,852847.9489528385
8355.286215278973,simple_priority_list,7449.5332920879155,2018-09-11,820388.3578691458
8380.721589989142,simple_priority_list,7485.96680703006,2018-09-11,800586.1216281526
7995.652200799113,simple_priority_list,7480.804029449628,2018-09-11,265068.6395419094
8242.755849795914,simple_priority_list,7486.371623862751,2018-09-11,572117.0972405104
8884.798346820135,simple_priority_list,7774.301685004761,2018-09-11,1233202.835903089
9168.240388228342,simple_priority_list,8351.943588761029,2018-09-11,666340.4648205781
10295.035511429862,simple_priority_list,9115.304038191493,2018-09-11,1391766.3489491732
10733.988957602825,simple_priority_list,9179.393511794526,2018-09-11,2416767.000127906
9372.921341317855,simple_priority_list,8167.769164242371,2018-09-11,1452391.7699097795
7666.682129032137,simple_priority_list,7116.645164050799,2018-09-11,302540.662845881
7525.4690469791985,simple_priority_list,6895.775949138503,2018-09-11,396513.39746821154
8371.450029527465,simple_priority_list,7408.556919931518,2018-09-11,927163.1405073523
7540.465850897035,simple_priority_list,6925.216723549793,2018-09-11,378531.4887015433
6515.996761658808,simple_priority_list,6193.798230165642,2018-09-11,103811.89369635282
6141.612531044864,simple_priority_list,5779.749038954502,2018-09-11,130945.18690783172
5629.257574066241,simple_priority_list,5203.3983384844,2018-09-11,181356.08853035068
5692.908981533597,simple_priority_list,5279.572850432513,2018-09-11,170846.7572736125
5747.362638619914,simple_priority_list,5351.691574469694,2018-09-11,156555.59100576714
5487.843568349442,simple_priority_list,5075.759081439697,2018-09-11,169813.62435166744
5133.689768932478,simple_priority_list,4669.862803735475,2018-09-11,215135.45364386195
4959.86542016418,simple_priority_list,4441.967545697435,2018-09-11,268218.208377173
4866.335267579521,simple_priority_list,4318.919146436885,2018-09-11,299664.4096868494
4754.285384008612,simple_priority_list,4193.60051924886,2018-09-11,314367.51757066103
4863.64623549172,simple_priority_list,4333.32864633365,2018-09-11,281236.74537042796
5378.976288135114,simple_priority_list,4924.795267754852,2018-09-11,206280.39927365637
6019.964441821943,simple_priority_list,5671.893149811419,2018-09-11,121153.62432187569
6384.981229222181,simple_priority_list,6109.733064493712,2018-09-11,75761.55218639063
6938.49916269226,simple_priority_list,6543.010825324543,2018-09-11,156411.02499388158
6819.017499152488,simple_priority_list,6411.052843355168,2018-09-11,166435.1603798259
7225.692598672934,simple_priority_list,6588.235033510235,2018-09-11,406352.14738315693
8231.14637159088,simple_priority_list,7281.646614428604,2018-09-11,901549.7888512197
7475.662960212338,simple_priority_list,6909.832546810696,2018-09-11,320164.05673027266
6646.543545968556,simple_priority_list,6410.187925193836,2018-09-11,55863.979471803104
7203.4060601022,simple_priority_list,6553.54549984336,2018-09-11,422318.747779934
7989.382957148131,simple_priority_list,6993.6073845947285,2018-09-11,991568.9908940566
8053.246927031614,simple_priority_list,7101.985754218749,2018-09-11,904897.8189013073
7262.590146446473,simple_priority_list,6641.767956695308,2018-09-11,385420.19128743134
5993.38705312883,simple_priority_list,5638.852964049319,2018-09-11,125694.42031943894
5014.767148289702,simple_priority_list,4535.92244347641,2018-09-11,229292.25132772882
4736.975873801497,simple_priority_list,4228.191192029077,2018-09-11,258861.852406263
2415.1884862320094,simple_priority_list,2171.3637448670065,2018-09-11,59450.50450171054
7335.273043853967,simple_priority_list_ED,7349.697973928371,2018-09-11,208.07860765144713
7593.846598193788,simple_priority_list_ED,7586.655284627297,2018-09-11,51.71499081159553
7652.761349464185,simple_priority_list_ED,7639.35126988989,2018-09-11,179.83023418890483
7674.40030621943,simple_priority_list_ED,7665.704113159595,2018-09-11,75.62377373391395
8100.67961079638,simple_priority_list_ED,7652.528297854544,2018-09-11,200839.5992914917
8441.110525088667,simple_priority_list_ED,7586.655284627297,2018-09-11,730093.757951897
8370.942135710095,simple_priority_list_ED,7547.135114669756,2018-09-11,678658.0079153567
8355.286215278973,simple_priority_list_ED,7547.135114669756,2018-09-11,653108.2014158886
8380.721589989142,simple_priority_list_ED,7586.655284627297,2018-09-11,630541.2973110102
7995.652200799113,simple_priority_list_ED,7586.655284627297,2018-09-11,167278.47743805576
8242.755849795914,simple_priority_list_ED,7586.655284627297,2018-09-11,430467.95161457907
8884.798346820135,simple_priority_list_ED,7850.3292364766385,2018-09-11,1070126.3402548644
9168.240388228342,simple_priority_list_ED,8696.48841698364,2018-09-11,222549.92237326124
10295.035511429862,simple_priority_list_ED,9643.562947974138,2018-09-11,424416.5009355717
10733.988957602825,simple_priority_list_ED,9696.394751112195,2018-09-11,1076601.7373429209
9372.921341317855,simple_priority_list_ED,8525.166438229897,2018-09-11,718688.3757096733
7666.682129032137,simple_priority_list_ED,7270.886826678136,2018-09-11,156653.92136549528
7525.4690469791985,simple_priority_list_ED,7073.395116254644,2018-09-11,204370.83884074964
8371.450029527465,simple_priority_list_ED,7520.939917148358,2018-09-11,723367.4512591203
7540.465850897035,simple_priority_list_ED,7087.418580621748,2018-09-11,205251.82910388877
6515.996761658808,simple_priority_list_ED,6442.873196443499,2018-09-11,5347.055789797563
6141.612531044864,simple_priority_list_ED,6076.072522206188,2018-09-11,4295.492758573719
5629.257574066241,simple_priority_list_ED,5565.147936227688,2018-09-11,4110.045663790514
5692.908981533597,simple_priority_list_ED,5630.578328700072,2018-09-11,3885.1102826534384
5747.362638619914,simple_priority_list_ED,5695.978404682397,2018-09-11,2640.3394973454647
5487.843568349442,simple_priority_list_ED,5460.570872955292,2018-09-11,743.7999140620964
5133.689768932478,simple_priority_list_ED,5094.720923846233,2018-09-11,1518.5708873557596
4959.86542016418,simple_priority_list_ED,4885.799627945094,2018-09-11,5485.7415770409225
4866.335267579521,simple_priority_list_ED,4781.445694039532,2018-09-11,7206.239695801237
4754.285384008612,simple_priority_list_ED,4677.101461410789,2018-09-11,5957.35790758671
4863.64623549172,simple_priority_list_ED,4794.505094022757,2018-09-11,4780.497443631255
5378.976288135114,simple_priority_list_ED,5317.002359311984,2018-09-11,3840.767853774425
6019.964441821943,simple_priority_list_ED,5984.144979971417,2018-09-11,1283.0338472612762
6384.981229222181,simple_priority_list_ED,6377.291221520819,2018-09-11,59.136218447013746
6938.49916269226,simple_priority_list_ED,6758.053514485514,2018-09-11,32560.63195675282
6819.017499152488,simple_priority_list_ED,6626.883501342144,2018-09-11,36915.47311458536
7225.692598672934,simple_priority_list_ED,6784.738626486268,2018-09-11,194440.40558719888
8231.14637159088,simple_priority_list_ED,7415.4606351318025,2018-09-11,665343.2206627866
7475.662960212338,simple_priority_list_ED,7086.792848266929,2018-09-11,151219.96396443492
6646.543545968556,simple_priority_list_ED,6639.742812490978,2018-09-11,46.24997583304368
7203.4060601022,simple_priority_list_ED,6771.118977766751,2018-09-11,186872.12155409507
7989.382957148131,simple_priority_list_ED,7152.338443401536,2018-09-11,700643.5179932736
8053.246927031614,simple_priority_list_ED,7244.373912340917,2018-09-11,654275.5538948171
7262.590146446473,simple_priority_list_ED,6836.90104152382,2018-09-11,181211.21404984975
5993.38705312883,simple_priority_list_ED,5945.357256413705,2018-09-11,2306.861372496279
5014.767148289702,simple_priority_list_ED,4977.39126347001,2018-09-11,1396.956766054894
4736.975873801497,simple_priority_list_ED,4716.239643593585,2018-09-11,429.9912432355151
2415.1884862320094,simple_priority_list_ED,2410.282236834345,2018-09-11,24.071283152082252
7335.273043853967,advanced_priority_list,7349.697973928371,2018-09-11,208.07860765144713
7593.846598193788,advanced_priority_list,7586.655284627297,2018-09-11,51.71499081159553
7652.761349464185,advanced_priority_list,7639.35126988989,2018-09-11,179.83023418890483
7674.40030621943,advanced_priority_list,7665.704113159595,2018-09-11,75.62377373391395
8100.67961079638,advanced_priority_list,7652.528297854544,2018-09-11,200839.5992914917
8441.110525088667,advanced_priority_list,7586.655284627297,2018-09-11,730093.757951897
8370.942135710095,advanced_priority_list,7937.088516563938,2018-09-11,188228.962846218
8355.286215278973,advanced_priority_list,7547.135114669756,2018-09-11,653108.2014158886
8380.721589989142,advanced_priority_list,7586.655284627297,2018-09-11,630541.2973110102
7995.652200799113,advanced_priority_list,7586.655284627297,2018-09-11,167278.47743805576
8242.755849795914,advanced_priority_list,7586.655284627297,2018-09-11,430467.95161457907
8884.798346820135,advanced_priority_list,7850.3292364766385,2018-09-11,1070126.3402548644
9168.240388228342,advanced_priority_list,9103.493080969174,2018-09-11,4192.213797313035
10295.035511429862,advanced_priority_list,9842.234152781122,2018-09-11,205029.07039414445
10733.988957602825,advanced_priority_list,9895.051404003952,2018-09-11,703816.2188384618
9372.921341317855,advanced_priority_list,9322.228792835416,2018-09-11,2569.7344716444004
7666.682129032137,advanced_priority_list,7647.23557850323,2018-09-11,378.16832747334126
7525.4690469791985,advanced_priority_list,7073.395116254644,2018-09-11,204370.83884074964
8371.450029527465,advanced_priority_list,7520.939917148358,2018-09-11,723367.4512591203
7540.465850897035,advanced_priority_list,7477.299222939788,2018-09-11,3990.0228874893
6515.996761658808,advanced_priority_list,6442.873196443499,2018-09-11,5347.055789797563
6141.612531044864,advanced_priority_list,6076.072522206188,2018-09-11,4295.492758573719
5629.257574066241,advanced_priority_list,5565.147936227688,2018-09-11,4110.045663790514
5692.908981533597,advanced_priority_list,5630.578328700072,2018-09-11,3885.1102826534384
5747.362638619914,advanced_priority_list,5695.978404682397,2018-09-11,2640.3394973454647
5487.843568349442,advanced_priority_list,5460.570872955292,2018-09-11,743.7999140620964
5133.689768932478,advanced_priority_list,5094.720923846233,2018-09-11,1518.5708873557596
4959.86542016418,advanced_priority_list,4885.799627945094,2018-09-11,5485.7415770409225
4866.335267579521,advanced_priority_list,4781.445694039532,2018-09-11,7206.239695801237
4754.285384008612,advanced_priority_list,4677.101461410789,2018-09-11,5957.35790758671
4863.64623549172,advanced_priority_list,4794.505094022757,2018-09-11,4780.497443631255
5378.976288135114,advanced_priority_list,5317.002359311984,2018-09-11,3840.767853774425
6019.964441821943,advanced_priority_list,5984.144979971417,2018-09-11,1283.0338472612762
6384.981229222181,advanced_priority_list,6377.291221520819,2018-09-11,59.136218447013746
6938.49916269226,advanced_priority_list,6758.053514485514,2018-09-11,32560.63195675282
6819.017499152488,advanced_priority_list,6626.883501342144,2018-09-11,36915.47311458536
7225.692598672934,advanced_priority_list,6784.738626486268,2018-09-11,194440.40558719888
8231.14637159088,advanced_priority_list,7415.4606351318025,2018-09-11,665343.2206627866
7475.662960212338,advanced_priority_list,7463.599538686515,2018-09-11,145.5261389096747
6646.543545968556,advanced_priority_list,6639.742812490978,2018-09-11,46.24997583304368
7203.4060601022,advanced_priority_list,6771.118977766751,2018-09-11,186872.12155409507
7989.382957148131,advanced_priority_list,7152.338443401536,2018-09-11,700643.5179932736
8053.246927031614,advanced_priority_list,7634.378245938398,2018-09-11,175450.97200077015
7262.590146446473,advanced_priority_list,6836.90104152382,2018-09-11,181211.21404984975
5993.38705312883,advanced_priority_list,5945.357256413705,2018-09-11,2306.861372496279
5014.767148289702,advanced_priority_list,4977.39126347001,2018-09-11,1396.956766054894
4736.975873801497,advanced_priority_list,4716.239643593585,2018-09-11,429.9912432355151
2415.1884862320094,advanced_priority_list,2410.282236834345,2018-09-11,24.071283152082252
7334.4454481848115,simple_priority_list,7205.214414743538,2017-04-07,16700.660004299476
7198.112039865575,simple_priority_list,7034.556871581941,2017-04-07,26750.29307228783
7374.799471135057,simple_priority_list,7229.069859579504,2017-04-07,21237.119684132296
7505.520029565825,simple_priority_list,7379.180556364446,2017-04-07,15961.662488802065
7585.041805952047,simple_priority_list,7310.53718330549,2017-04-07,75352.7878543289
7526.887442068388,simple_priority_list,7225.6987503663095,2017-04-07,90714.6280092096
7316.001442429133,simple_priority_list,7130.458436303071,2017-04-07,34426.20712229596
7805.5386920229685,simple_priority_list,7230.46043292523,2017-04-07,330715.00408688595
8340.163646082554,simple_priority_list,7405.598088917406,2017-04-07,873412.780639403
8490.339015078887,simple_priority_list,7602.295892455059,2017-04-07,788620.5876394791
8790.10744962679,simple_priority_list,7943.942885374339,2017-04-07,715994.4697965401
9414.170821473672,simple_priority_list,8355.100017189285,2017-04-07,1121630.9684875787
10117.93995165703,simple_priority_list,8943.416576267336,2017-04-07,1379505.1593367993
11279.766187276144,simple_priority_list,9708.599018572573,2017-04-07,2468566.272011994
12137.375253501708,simple_priority_list,10285.806914604194,2017-04-07,3428305.3136076992
12064.829396745947,simple_priority_list,10540.51264418269,2017-04-07,2323541.562144991
11330.887839434265,simple_priority_list,10304.4087791087,2017-04-07,1053659.2612868533
11132.399695533386,simple_priority_list,10019.103848458111,2017-04-07,1239427.6431150534
11157.847069361997,simple_priority_list,10055.444822487865,2017-04-07,1215290.7139131334
11120.917404693748,simple_priority_list,9984.217190040712,2017-04-07,1292087.3779922577
11086.550403242405,simple_priority_list,9914.37699300237,2017-04-07,1373990.5036737535
11089.322465685722,simple_priority_list,9927.173605633252,2017-04-07,1350589.9729212553
11095.093719496763,simple_priority_list,9935.97821684022,2017-04-07,1343548.7484987304
10978.81561325314,simple_priority_list,9789.884465220213,2017-04-07,1413557.2747628938
10938.948628015936,simple_priority_list,9749.267761569576,2017-04-07,1415340.5639885634
10915.173804412012,simple_priority_list,9738.019569197771,2017-04-07,1385692.0934828236
10793.639554979343,simple_priority_list,9571.348566921815,2017-04-07,1493995.259486648
10685.883066800281,simple_priority_list,9437.569753284275,2017-04-07,1558286.1287013104
10165.046874069512,simple_priority_list,9227.397785545276,2017-04-07,879185.8132103315
9832.939105945403,simple_priority_list,9037.678101196721,2017-04-07,632440.0656738824
9730.34242282256,simple_priority_list,8919.428574888567,2017-04-07,657581.2687711145
9666.710423321907,simple_priority_list,8948.618955221385,2017-04-07,515655.3565587623
10162.718865668032,simple_priority_list,9106.226905004783,2017-04-07,1116175.2629460748
10731.57667124908,simple_priority_list,9457.289748652047,2017-04-07,1623807.161101818
11031.440827990138,simple_priority_list,9909.56618816454,2017-04-07,1258602.7074838174
11314.844865598137,simple_priority_list,10280.179611591022,2017-04-07,1070532.1878496087
11833.376318406077,simple_priority_list,10624.967152139228,2017-04-07,1460252.7131177408
11801.578601224985,simple_priority_list,10908.233924850807,2017-04-07,798064.7108060842
12214.482802066992,simple_priority_list,11134.290656898705,2017-04-07,1166815.0704832645
12867.121488650571,simple_priority_list,11425.25119063222,2017-04-07,2078989.9563075302
13116.88365752285,simple_priority_list,11533.808643935734,2017-04-07,2506126.4986438495
12951.76787981288,simple_priority_list,11357.499304070545,2017-04-07,2541692.2915994935
12258.72133608516,simple_priority_list,10978.601630832272,2017-04-07,1638706.4597767403
11427.359448623716,simple_priority_list,10405.43981740417,2017-04-07,1044319.7326718917
10981.672901040303,simple_priority_list,9815.88494340253,2017-04-07,1359061.5621732494
10192.861940359166,simple_priority_list,9277.346294673865,2017-04-07,838168.897494572
9415.847254248249,simple_priority_list,8754.73465940784,2017-04-07,437069.86305661727
4601.742892021243,simple_priority_list,4240.264370009756,2017-04-07,130666.72187560928
7334.4454481848115,simple_priority_list_ED,7349.666444778709,2017-04-07,231.678737311434
7198.112039865575,simple_priority_list_ED,7191.724008143215,2017-04-07,40.80694928588036
7374.799471135057,simple_priority_list_ED,7362.85196136058,2017-04-07,142.7429898112044
7505.520029565825,simple_priority_list_ED,7494.458531960801,2017-04-07,122.35672926594638
7585.041805952047,simple_priority_list_ED,7441.781949251846,2017-04-07,20523.386541762255
7526.887442068388,simple_priority_list_ED,7362.803454976484,2017-04-07,26923.554819975958
7316.001442429133,simple_priority_list_ED,7270.666122630505,2017-04-07,2055.2912212438723
7805.5386920229685,simple_priority_list_ED,7362.811943593702,2017-04-07,196006.97377475066
8340.163646082554,simple_priority_list_ED,7520.798035974882,2017-04-07,671360.0030271178
8490.339015078887,simple_priority_list_ED,7692.083634940554,2017-04-07,637211.6519197957
8790.10744962679,simple_priority_list_ED,7995.378407494432,2017-04-07,631594.2504086149
9414.170821473672,simple_priority_list_ED,8709.670295586704,2017-04-07,496320.9909750142
10117.93995165703,simple_priority_list_ED,9527.166442937747,2017-04-07,349013.338604493
11279.766187276144,simple_priority_list_ED,10110.315655115355,2017-04-07,1367614.5471711515
12137.375253501708,simple_priority_list_ED,10547.649387958754,2017-04-07,2527228.3275762945
12064.829396745947,simple_priority_list_ED,10728.575487378348,2017-04-07,1785574.5103001907
11330.887839434265,simple_priority_list_ED,10547.844965699423,2017-04-07,613156.1421069184
11132.399695533386,simple_priority_list_ED,10341.146786454428,2017-04-07,626081.1661259132
11157.847069361997,simple_priority_list_ED,10366.909553054084,2017-04-07,625582.1547033301
11120.917404693748,simple_priority_list_ED,10315.421272757758,2017-04-07,648824.0185638418
11086.550403242405,simple_priority_list_ED,10263.91436600994,2017-04-07,676730.0497535339
11089.322465685722,simple_priority_list_ED,10263.91436600994,2017-04-07,681298.5310103858
11095.093719496763,simple_priority_list_ED,10276.784107777585,2017-04-07,669630.620631992
10978.81561325314,simple_priority_list_ED,10174.031064602841,2017-04-07,647678.1697462659
10938.948628015936,simple_priority_list_ED,10135.435809138526,2017-04-07,645632.8501003225
10915.173804412012,simple_priority_list_ED,10122.612633499612,2017-04-07,628153.2096380353
10793.639554979343,simple_priority_list_ED,9994.264461788644,2017-04-07,639000.5396136399
10685.883066800281,simple_priority_list_ED,9891.846694740761,2017-04-07,630493.7601534439
10165.046874069512,simple_priority_list_ED,9738.443561586846,2017-04-07,181990.38622118343
9832.939105945403,simple_priority_list_ED,9598.105747941245,2017-04-07,55146.70603150907
9730.34242282256,simple_priority_list_ED,9505.694729384564,2017-04-07,50466.5861670115
9666.710423321907,simple_priority_list_ED,9531.168785986089,2017-04-07,18371.535451674536
10162.718865668032,simple_priority_list_ED,9649.100427273024,2017-04-07,263803.9002593262
10731.57667124908,simple_priority_list_ED,9904.865448120345,2017-04-07,683451.44644701
11031.440827990138,simple_priority_list_ED,10251.216918918599,2017-04-07,608749.3482868737
11314.844865598137,simple_priority_list_ED,10534.709796998013,2017-04-07,608610.7252597205
11833.376318406077,simple_priority_list_ED,10793.455050084103,2017-04-07,1081436.244308383
11801.578601224985,simple_priority_list_ED,11014.06139576744,2017-04-07,620183.3488916613
12214.482802066992,simple_priority_list_ED,11196.291346791495,2017-04-07,1036713.8395960344
12867.121488650571,simple_priority_list_ED,11668.785096791493,2017-04-07,1436010.1080538349
13116.88365752285,simple_priority_list_ED,11998.021336874473,2017-04-07,1251852.8925666718
12951.76787981288,simple_priority_list_ED,11616.75664940189,2017-04-07,1782254.985323465
12258.72133608516,simple_priority_list_ED,11079.332113954533,2017-04-07,1390958.9372778852
11427.359448623716,simple_priority_list_ED,10638.356909844388,2017-04-07,622525.0062002257
10981.672901040303,simple_priority_list_ED,10187.101040724028,2017-04-07,631344.4412064659
10192.861940359166,simple_priority_list_ED,9776.982937696685,2017-04-07,172955.34485553994
9415.847254248249,simple_priority_list_ED,9385.90133623987,2017-04-07,896.7580053645889
4601.742892021243,simple_priority_list_ED,4593.234438717902,2017-04-07,72.39377761514139
7334.4454481848115,advanced_priority_list,7349.666444778709,2017-04-07,231.678737311434
7198.112039865575,advanced_priority_list,7191.724008143215,2017-04-07,40.80694928588036
7374.799471135057,advanced_priority_list,7362.85196136058,2017-04-07,142.7429898112044
7505.520029565825,advanced_priority_list,7494.458531960801,2017-04-07,122.35672926594638
7585.041805952047,advanced_priority_list,7441.781949251846,2017-04-07,20523.386541762255
7526.887442068388,advanced_priority_list,7362.803454976484,2017-04-07,26923.554819975958
7316.001442429133,advanced_priority_list,7270.666122630505,2017-04-07,2055.2912212438723
7805.5386920229685,advanced_priority_list,7362.811943593702,2017-04-07,196006.97377475066
8340.163646082554,advanced_priority_list,7520.798035974882,2017-04-07,671360.0030271178
8490.339015078887,advanced_priority_list,8068.864859508491,2017-04-07,177640.463813779
8790.10744962679,advanced_priority_list,7995.378407494432,2017-04-07,631594.2504086149
9414.170821473672,advanced_priority_list,8709.670295586704,2017-04-07,496320.9909750142
10117.93995165703,advanced_priority_list,9668.348773356864,2017-04-07,202132.22760533218
11279.766187276144,advanced_priority_list,10519.204082242057,2017-04-07,578454.7156138815
12137.375253501708,advanced_priority_list,11526.667167653191,2017-04-07,372964.3661207595
12064.829396745947,advanced_priority_list,11476.531311151493,2017-04-07,346094.6375140988
11330.887839434265,advanced_priority_list,10928.14366145443,2017-04-07,162202.87289665343
11132.399695533386,advanced_priority_list,10341.146786454428,2017-04-07,626081.1661259132
11157.847069361997,advanced_priority_list,10366.909553054084,2017-04-07,625582.1547033301
11120.917404693748,advanced_priority_list,10315.421272757758,2017-04-07,648824.0185638418
11086.550403242405,advanced_priority_list,10263.91436600994,2017-04-07,676730.0497535339
11089.322465685722,advanced_priority_list,10263.91436600994,2017-04-07,681298.5310103858
11095.093719496763,advanced_priority_list,10276.784107777585,2017-04-07,669630.620631992
10978.81561325314,advanced_priority_list,10174.031064602841,2017-04-07,647678.1697462659
10938.948628015936,advanced_priority_list,10135.435809138526,2017-04-07,645632.8501003225
10915.173804412012,advanced_priority_list,10122.612633499612,2017-04-07,628153.2096380353
10793.639554979343,advanced_priority_list,9994.264461788644,2017-04-07,639000.5396136399
10685.883066800281,advanced_priority_list,9891.846694740761,2017-04-07,630493.7601534439
10165.046874069512,advanced_priority_list,9738.443561586846,2017-04-07,181990.38622118343
9832.939105945403,advanced_priority_list,9598.105747941245,2017-04-07,55146.70603150907
9730.34242282256,advanced_priority_list,9505.694729384564,2017-04-07,50466.5861670115
9666.710423321907,advanced_priority_list,9531.168785986089,2017-04-07,18371.535451674536
10162.718865668032,advanced_priority_list,9649.100427273024,2017-04-07,263803.9002593262
10731.57667124908,advanced_priority_list,9904.865448120345,2017-04-07,683451.44644701
11031.440827990138,advanced_priority_list,10643.252834923733,2017-04-07,150689.9179609236
11314.844865598137,advanced_priority_list,10534.709796998013,2017-04-07,608610.7252597205
11833.376318406077,advanced_priority_list,10793.455050084103,2017-04-07,1081436.244308383
11801.578601224985,advanced_priority_list,11760.303586003292,2017-04-07,1703.6268815509252
12214.482802066992,advanced_priority_list,11928.518268492926,2017-04-07,81775.71446223317
12867.121488650571,advanced_priority_list,12149.124614176262,2017-04-07,515519.5117548769
13116.88365752285,advanced_priority_list,12227.027586874474,2017-04-07,791843.8264697689
12951.76787981288,advanced_priority_list,12311.75213417504,2017-04-07,409620.1546643605
12258.72133608516,advanced_priority_list,11079.332113954533,2017-04-07,1390958.9372778852
11427.359448623716,advanced_priority_list,10638.356909844388,2017-04-07,622525.0062002257
10981.672901040303,advanced_priority_list,10187.101040724028,2017-04-07,631344.4412064659
10192.861940359166,advanced_priority_list,9776.982937696685,2017-04-07,172955.34485553994
9415.847254248249,advanced_priority_list,9385.90133623987,2017-04-07,896.7580053645889
4601.742892021243,advanced_priority_list,4593.234438717902,2017-04-07,72.39377761514139
6595.211340502485,simple_priority_list,6373.380654350902,2016-07-25,49208.85331848211
6344.164064629349,simple_priority_list,6072.6097398706,2016-07-25,73741.7512951803
6353.377203660741,simple_priority_list,6078.599645255485,2016-07-25,75502.7066031539
6415.967631056708,simple_priority_list,6154.212002540815,2016-07-25,68516.00905975043
6460.232419010288,simple_priority_list,6179.659564856516,2016-07-25,78721.12648799377
6796.495581618081,simple_priority_list,6537.483728712186,2016-07-25,67087.13994574476
7055.293821525953,simple_priority_list,6837.566417166576,2016-07-25,47405.22260907167
6605.282395757928,simple_priority_list,6349.502569605942,2016-07-25,65423.319466339985
5981.0817467611,simple_priority_list,5653.753981087311,2016-07-25,107143.46618099442
5800.044907324824,simple_priority_list,5444.262332594021,2016-07-25,126581.24048207905
5909.397651557765,simple_priority_list,5580.837337404673,2016-07-25,107951.88003637844
6134.498277931275,simple_priority_list,5831.749702680609,2016-07-25,91656.69981630839
6097.857149007376,simple_priority_list,5773.998528685958,2016-07-25,104884.40595649247
6155.718483137467,simple_priority_list,5837.300308659636,2016-07-25,101390.13383779423
6555.487260523132,simple_priority_list,6275.165600268201,2016-07-25,78580.23320808094
7013.901720269699,simple_priority_list,6803.490386440179,2016-07-25,44272.929403917755
7374.434530393855,simple_priority_list,7052.448994553619,2016-07-25,103674.68529032421
7909.446627688623,simple_priority_list,7163.148455379205,2016-07-25,556960.9619923779
8465.607576410399,simple_priority_list,7513.179112619742,2016-07-25,907119.9786386302
8409.028383394641,simple_priority_list,7465.443218646257,2016-07-25,890352.9631332352
8218.514743788684,simple_priority_list,7234.720154500116,2016-07-25,967851.7939134625
8053.682833630264,simple_priority_list,7059.2919517769515,2016-07-25,988813.225913009
7865.29661988021,simple_priority_list,6852.07666177496,2016-07-25,1026614.6835028046
8256.376172547954,simple_priority_list,7094.308837737792,2016-07-25,1350400.4906327948
8673.968703615876,simple_priority_list,7491.866838881622,2016-07-25,1397364.8186081992
8330.710147773889,simple_priority_list,7418.359993132775,2016-07-25,832382.8046736637
8261.151346581062,simple_priority_list,7336.989883055601,2016-07-25,854074.4106655219
8154.745712637316,simple_priority_list,7186.319440360522,2016-07-25,937849.4448359262
7841.165266542977,simple_priority_list,6818.862698335062,2016-07-25,1045102.5409644989
7695.593936494912,simple_priority_list,6656.6102335866835,2016-07-25,1079487.1349088934
7077.89224321698,simple_priority_list,6405.014240947035,2016-07-25,452764.8059387918
7165.032920901693,simple_priority_list,6470.75234335917,2016-07-25,482025.5203527795
7917.357705875632,simple_priority_list,6903.137904576057,2016-07-25,1028641.8053481494
8089.497558237521,simple_priority_list,7154.514947662793,2016-07-25,874192.4820771333
9084.124353920823,simple_priority_list,7751.068918253632,2016-07-25,1777036.7945618443
9038.408425012218,simple_priority_list,8320.97175755968,2016-07-25,514715.3718054025
9145.851539715182,simple_priority_list,8426.904827742597,2016-07-25,516884.37465619115
9195.978797698688,simple_priority_list,8483.541018499338,2016-07-25,507567.589230502
9192.24385857371,simple_priority_list,8486.796346410581,2016-07-25,497656.1924171487
9342.79268087148,simple_priority_list,8683.899909649028,2016-07-25,434139.68396920274
10019.611988950815,simple_priority_list,9013.277506310205,2016-07-25,1012709.0909515443
10619.139270291042,simple_priority_list,9290.129768859182,2016-07-25,1766266.2548961597
10667.08544146302,simple_priority_list,9432.499697498852,2016-07-25,1524201.9591995575
10089.933608983925,simple_priority_list,9167.222256998339,2016-07-25,851396.239083069
9154.385410866827,simple_priority_list,8440.14601086327,2016-07-25,510137.920517443
8497.314355784652,simple_priority_list,7672.304880396941,2016-07-25,680640.6344795062
8061.900730368988,simple_priority_list,7192.328982476609,2016-07-25,756155.024732607
3939.3459165769627,simple_priority_list,3497.5974383981056,2016-07-25,195141.7179733362
6595.211340502485,simple_priority_list_ED,6600.413030091008,2016-07-25,27.057574575354298
6344.164064629349,simple_priority_list_ED,6337.927484651983,2016-07-25,38.89492981408363
6353.377203660741,simple_priority_list_ED,6351.047517615327,2016-07-25,5.427437070195962
6415.967631056708,simple_priority_list_ED,6416.623429239995,2016-07-25,0.43007125720201317
6460.232419010288,simple_priority_list_ED,6429.74467486294,2016-07-25,929.5025431941624
6796.495581618081,simple_priority_list_ED,6744.931056202967,2016-07-25,2658.9002812859453
7055.293821525953,simple_priority_list_ED,7020.757338652965,2016-07-25,1192.7686492361947
6605.282395757928,simple_priority_list_ED,6587.556144261379,2016-07-25,314.2199921188945
5981.0817467611,simple_priority_list_ED,5957.881873512288,2016-07-25,538.234118760936
5800.044907324824,simple_priority_list_ED,5774.498513628065,2016-07-25,652.6182309098064
5909.397651557765,simple_priority_list_ED,5905.450248043009,2016-07-25,15.581994508307497
6134.498277931275,simple_priority_list_ED,6128.160965007996,2016-07-25,40.16153508755471
6097.857149007376,simple_priority_list_ED,6075.7657193267905,2016-07-25,488.0312653322699
6155.718483137467,simple_priority_list_ED,6128.21917266891,2016-07-25,756.2120762461034
6555.487260523132,simple_priority_list_ED,6521.65645252288,2016-07-25,1144.5235699499517
7013.901720269699,simple_priority_list_ED,6994.61064751566,2016-07-25,372.14548800160253
7374.434530393855,simple_priority_list_ED,7204.890122171447,2016-07-25,28745.306359486698
7909.446627688623,simple_priority_list_ED,7297.035943134644,2016-07-25,375046.8465558733
8465.607576410399,simple_priority_list_ED,7613.03723172746,2016-07-25,726876.192632786
8409.028383394641,simple_priority_list_ED,7573.538889642761,2016-07-25,698042.6941697731
8218.514743788684,simple_priority_list_ED,7362.793753699667,2016-07-25,732258.4128789284
8053.682833630264,simple_priority_list_ED,7204.909524725086,2016-07-25,720416.1299098448
7865.29661988021,simple_priority_list_ED,7020.762189291374,2016-07-25,713238.4044500089
8256.376172547954,simple_priority_list_ED,7231.31329969809,2016-07-25,1050753.8932952166
8673.968703615876,simple_priority_list_ED,7586.66741122332,2016-07-25,1182224.100438521
8330.710147773889,simple_priority_list_ED,7534.000529791185,2016-07-25,634746.2153861461
8261.151346581062,simple_priority_list_ED,7468.127516563938,2016-07-25,628886.7949750285
8154.745712637316,simple_priority_list_ED,7336.545199155764,2016-07-25,669452.0802614749
7841.165266542977,simple_priority_list_ED,7007.634880370416,2016-07-25,694772.9046729795
7695.593936494912,simple_priority_list_ED,6849.896170548119,2016-07-25,715204.7113273966
7077.89224321698,simple_priority_list_ED,6626.670073252128,2016-07-25,203601.44666779033
7165.032920901693,simple_priority_list_ED,6692.373314135044,2016-07-25,223407.103868803
7917.357705875632,simple_priority_list_ED,7073.381776999017,2016-07-25,712295.3685231443
8089.497558237521,simple_priority_list_ED,7296.999563346573,2016-07-25,628053.0719061726
9084.124353920823,simple_priority_list_ED,7837.406867028481,2016-07-25,1554304.492123155
9038.408425012218,simple_priority_list_ED,8338.5256187369,2016-07-25,489835.9425198146
9145.851539715182,simple_priority_list_ED,8428.589710937478,2016-07-25,514464.53102153644
9195.978797698688,simple_priority_list_ED,8839.345507215,2016-07-25,127187.30388122203
9192.24385857371,simple_priority_list_ED,8839.345507215,2016-07-25,124537.24639169553
9342.79268087148,simple_priority_list_ED,8982.222,2016-07-25,130011.21590412293
10019.611988950815,simple_priority_list_ED,9580.223907020802,2016-07-25,193061.88654213658
10619.139270291042,simple_priority_list_ED,9776.815299633254,2016-07-25,709509.6715447019
10667.08544146302,simple_priority_list_ED,9879.009549263228,2016-07-25,621063.6118664971
10089.933608983925,simple_priority_list_ED,9682.418156650776,2016-07-25,166068.84389029135
9154.385410866827,simple_priority_list_ED,8760.163286126442,2016-07-25,155411.08363482365
8497.314355784652,simple_priority_list_ED,7758.079126787639,2016-07-25,546468.7237902664
8061.900730368988,simple_priority_list_ED,7323.357257254689,2016-07-25,545446.4616797308
3939.3459165769627,simple_priority_list_ED,3576.1304165934926,2016-07-25,131925.49942824224
6595.211340502485,advanced_priority_list,6600.413030091008,2016-07-25,27.057574575354298
6344.164064629349,advanced_priority_list,6337.927484651983,2016-07-25,38.89492981408363
6353.377203660741,advanced_priority_list,6351.047517615327,2016-07-25,5.427437070195962
6415.967631056708,advanced_priority_list,6416.623429239995,2016-07-25,0.43007125720201317
6460.232419010288,advanced_priority_list,6429.74467486294,2016-07-25,929.5025431941624
6796.495581618081,advanced_priority_list,6744.931056202967,2016-07-25,2658.9002812859453
7055.293821525953,advanced_priority_list,7020.757338652965,2016-07-25,1192.7686492361947
6605.282395757928,advanced_priority_list,6587.556144261379,2016-07-25,314.2199921188945
5981.0817467611,advanced_priority_list,5957.881873512288,2016-07-25,538.234118760936
5800.044907324824,advanced_priority_list,5774.498513628065,2016-07-25,652.6182309098064
5909.397651557765,advanced_priority_list,5905.450248043009,2016-07-25,15.581994508307497
6134.498277931275,advanced_priority_list,6128.160965007996,2016-07-25,40.16153508755471
6097.857149007376,advanced_priority_list,6075.7657193267905,2016-07-25,488.0312653322699
6155.718483137467,advanced_priority_list,6128.21917266891,2016-07-25,756.2120762461034
6555.487260523132,advanced_priority_list,6521.65645252288,2016-07-25,1144.5235699499517
7013.901720269699,advanced_priority_list,6994.61064751566,2016-07-25,372.14548800160253
7374.434530393855,advanced_priority_list,7204.890122171447,2016-07-25,28745.306359486698
7909.446627688623,advanced_priority_list,7297.035943134644,2016-07-25,375046.8465558733
8465.607576410399,advanced_priority_list,7613.03723172746,2016-07-25,726876.192632786
8409.028383394641,advanced_priority_list,7963.434083876029,2016-07-25,198554.27976348286
8218.514743788684,advanced_priority_list,7362.793753699667,2016-07-25,732258.4128789284
8053.682833630264,advanced_priority_list,7204.909524725086,2016-07-25,720416.1299098448
7865.29661988021,advanced_priority_list,7020.762189291374,2016-07-25,713238.4044500089
8256.376172547954,advanced_priority_list,7231.31329969809,2016-07-25,1050753.8932952166
8673.968703615876,advanced_priority_list,7586.66741122332,2016-07-25,1182224.100438521
8330.710147773889,advanced_priority_list,8299.992689387456,2016-07-25,943.5622497222156
8261.151346581062,advanced_priority_list,8221.05785085778,2016-07-25,1607.4883993128403
8154.745712637316,advanced_priority_list,8089.669558985985,2016-07-25,4234.905774051637
7841.165266542977,advanced_priority_list,7761.244304041584,2016-07-25,6387.360247149171
7695.593936494912,advanced_priority_list,7226.7881938750725,2016-07-25,219778.824313339
7077.89224321698,advanced_priority_list,6626.670073252128,2016-07-25,203601.44666779033
7165.032920901693,advanced_priority_list,6692.373314135044,2016-07-25,223407.103868803
7917.357705875632,advanced_priority_list,7073.381776999017,2016-07-25,712295.3685231443
8089.497558237521,advanced_priority_list,7687.047552689739,2016-07-25,161966.00696540976
9084.124353920823,advanced_priority_list,7837.406867028481,2016-07-25,1554304.492123155
9038.408425012218,advanced_priority_list,9041.319055671014,2016-07-25,8.471770831925772
9145.851539715182,advanced_priority_list,9133.677092064625,2016-07-25,148.21717559616116
9195.978797698688,advanced_priority_list,9186.470090095407,2016-07-25,90.4155202847022
9192.24385857371,advanced_priority_list,9186.470090095407,2016-07-25,33.3364024410591
9342.79268087148,advanced_priority_list,9329.346582880406,2016-07-25,180.7975511855795
10019.611988950815,advanced_priority_list,9580.223907020802,2016-07-25,193061.88654213658
10619.139270291042,advanced_priority_list,9776.815299633254,2016-07-25,709509.6715447019
10667.08544146302,advanced_priority_list,10271.26898268627,2016-07-25,156670.66903856635
10089.933608983925,advanced_priority_list,9682.418156650776,2016-07-25,166068.84389029135
9154.385410866827,advanced_priority_list,8760.163286126442,2016-07-25,155411.08363482365
8497.314355784652,advanced_priority_list,7758.079126787639,2016-07-25,546468.7237902664
8061.900730368988,advanced_priority_list,7323.357257254689,2016-07-25,545446.4616797308
3939.3459165769627,advanced_priority_list,3576.1304165934926,2016-07-25,131925.49942824224
5940.961393876886,simple_priority_list,5636.483461207727,2018-05-30,92706.81148248528
5576.221550989384,simple_priority_list,5206.12892502901,2018-05-30,136968.5517902452
5705.068550402409,simple_priority_list,5347.512642961279,2018-05-30,127846.22694604952
5980.610210826809,simple_priority_list,5663.168726099675,2018-05-30,100769.09622576705
6042.222354784175,simple_priority_list,5708.231042153158,2018-05-30,111550.19691298949
6268.041359328544,simple_priority_list,5943.344493463506,2018-05-30,105428.0547025782
6476.5440546422,simple_priority_list,6186.7738446284275,2018-05-30,83966.77461142562
6433.025090033534,simple_priority_list,6155.825007706167,2018-05-30,76839.8856422993
6299.132223726052,simple_priority_list,6013.688998912436,2018-05-30,81477.83459199671
6247.980914757698,simple_priority_list,5949.637425550112,2018-05-30,89008.83755255678
6242.739619706558,simple_priority_list,5955.476058607268,2018-05-30,82520.35353544564
6410.442538656407,simple_priority_list,6142.40763738806,2018-05-30,71842.7082979327
6679.737562158413,simple_priority_list,6429.736746536464,2018-05-30,62500.40781163983
7723.017413714515,simple_priority_list,7129.208670740896,2018-05-30,352608.82323190925
9412.120571090207,simple_priority_list,8316.32998660652,2018-05-30,1200757.005043098
10451.691339250527,simple_priority_list,9269.26159320703,2018-05-30,1398140.1043284894
11570.193237440022,simple_priority_list,9893.26848915845,2018-05-30,2812076.611399213
11018.64410518187,simple_priority_list,9866.877036151227,2018-05-30,1326567.3813034361
10792.194851352702,simple_priority_list,9568.809443871789,2018-05-30,1496671.8552372402
10700.664253234962,simple_priority_list,9427.020870234654,2018-05-30,1622167.467060469
10742.289892354442,simple_priority_list,9458.032274126053,2018-05-30,1649317.6299776528
10831.176126756323,simple_priority_list,9586.191794747307,2018-05-30,1549985.9869479376
10742.405930875597,simple_priority_list,9469.827529308906,2018-05-30,1619455.7881340329
10724.416154299102,simple_priority_list,9451.844715053816,2018-05-30,1619438.0679828199
10749.430706016232,simple_priority_list,9499.224049943441,2018-05-30,1563016.6828887095
10600.056071528368,simple_priority_list,9321.853569251527,2018-05-30,1633801.6368267783
10013.399902892674,simple_priority_list,9038.012535803031,2018-05-30,951380.5158780656
9541.554146701536,simple_priority_list,8874.9262024785,2018-05-30,444392.8160190302
9339.309938552447,simple_priority_list,8597.697982640984,2018-05-30,549988.293150826
9090.719906473289,simple_priority_list,8288.867018058925,2018-05-30,642968.0546584575
9303.104306728757,simple_priority_list,8577.219405251333,2018-05-30,526908.8901928897
10067.83848665333,simple_priority_list,9033.520405447427,2018-05-30,1069813.8931094622
10620.4646716129,simple_priority_list,9281.131819910079,2018-05-30,1793812.4876504089
9839.626641103405,simple_priority_list,9450.794251074436,2018-05-30,151190.62753564012
9797.47642561153,simple_priority_list,9418.774710141523,2018-05-30,143414.98929992682
9699.512879161863,simple_priority_list,9307.24669202058,2018-05-30,153872.76157435926
9800.014946187272,simple_priority_list,9408.65365391308,2018-05-30,153163.6610905257
9999.929304524398,simple_priority_list,9637.308538321548,2018-05-30,131493.82008154204
10024.923738070212,simple_priority_list,9674.260996326897,2018-05-30,122964.35844693922
9772.137435926572,simple_priority_list,9375.634848632182,2018-05-30,157214.30173114515
9425.37535935312,simple_priority_list,8940.314920204815,2018-05-30,235283.6296267463
8958.754942134492,simple_priority_list,8386.246037967823,2018-05-30,327766.44535011996
8859.06836871349,simple_priority_list,8266.970547911336,2018-05-30,350579.82939865894
9070.72217958088,simple_priority_list,8487.478275900066,2018-05-30,340173.45118083426
8697.621332835477,simple_priority_list,8068.587520665464,2018-05-30,395683.53685313964
8135.495687121023,simple_priority_list,7455.189324246257,2018-05-30,462816.7473678939
7840.6519598848645,simple_priority_list,7135.0628046906095,2018-05-30,497856.05592774245
3866.1544580647383,simple_priority_list,3511.1321455784973,2018-05-30,126040.8423630781
5940.961393876886,simple_priority_list_ED,5944.837025444291,2018-05-30,15.020520046262458
5576.221550989384,simple_priority_list_ED,5565.164913462122,2018-05-30,122.24923340925737
5705.068550402409,simple_priority_list_ED,5682.983275658097,2018-05-30,487.7593605317186
5980.610210826809,simple_priority_list_ED,5970.917020303464,2018-05-30,93.95794252186604
6042.222354784175,simple_priority_list_ED,6023.3122659846695,2018-05-30,357.5914584051834
6268.041359328544,simple_priority_list_ED,6233.087274245874,2018-05-30,1221.788063966515
6476.5440546422,simple_priority_list_ED,6442.862282507078,2018-05-30,1134.461774162262
6433.025090033534,simple_priority_list_ED,6416.623429239995,2018-05-30,269.01447678631837
6299.132223726052,simple_priority_list_ED,6285.477669288671,2018-05-30,186.44685688340644
6247.980914757698,simple_priority_list_ED,6219.901757664003,2018-05-30,788.4390630924223
6242.739619706558,simple_priority_list_ED,6233.010876690925,2018-05-30,94.64844066422734
6410.442538656407,simple_priority_list_ED,6403.571305214384,2018-05-30,47.213849014780294
6679.737562158413,simple_priority_list_ED,6652.874972050346,2018-05-30,721.598747314057
7723.017413714515,simple_priority_list_ED,7271.226371366797,2018-05-30,204115.14594563737
9412.120571090207,simple_priority_list_ED,8657.03009266582,2018-05-30,570161.6306071691
10451.691339250527,simple_priority_list_ED,9774.101317968749,2018-05-30,459128.2369406401
11570.193237440022,simple_priority_list_ED,10238.384430053939,2018-05-30,1773714.6994311423
11018.64410518187,simple_priority_list_ED,10212.733422163237,2018-05-30,649492.0290035579
10792.194851352702,simple_priority_list_ED,9981.455255988349,2018-05-30,657298.6914915558
10700.664253234962,simple_priority_list_ED,9879.037488940467,2018-05-30,675070.5398050415
10742.289892354442,simple_priority_list_ED,9904.66055715393,2018-05-30,701622.9031884521
10831.176126756323,simple_priority_list_ED,9994.25980517577,2018-05-30,700428.9293279235
10742.405930875597,simple_priority_list_ED,9917.446479889859,2018-05-30,680558.0957706901
10724.416154299102,simple_priority_list_ED,9917.446479889859,2018-05-30,651200.0554161604
10749.430706016232,simple_priority_list_ED,9943.032295200337,2018-05-30,650278.3969664006
10600.056071528368,simple_priority_list_ED,9802.335922363509,2018-05-30,636357.4363836054
10013.399902892674,simple_priority_list_ED,9594.935418215178,2018-05-30,175112.5249364018
9541.554146701536,simple_priority_list_ED,9477.003776928243,2018-05-30,4166.750237868848
9339.309938552447,simple_priority_list_ED,8907.762272513366,2018-05-30,186233.38806377852
9090.719906473289,simple_priority_list_ED,8312.107291848666,2018-05-30,606237.6036525908
9303.104306728757,simple_priority_list_ED,8892.157907799421,2018-05-30,168876.9427929892
10067.83848665333,simple_priority_list_ED,9592.981890079493,2018-05-30,225488.78730968878
10620.4646716129,simple_priority_list_ED,9776.77804673027,2018-05-30,711807.1210058436
9839.626641103405,simple_priority_list_ED,9904.613991025199,2018-05-30,4223.355649857672
9797.47642561153,simple_priority_list_ED,9879.037488940467,2018-05-30,6652.207051346732
9699.512879161863,simple_priority_list_ED,9802.280043009032,2018-05-30,10561.089965190939
9800.014946187272,simple_priority_list_ED,9879.065428617705,2018-05-30,6248.978772484272
9999.929304524398,simple_priority_list_ED,10045.585104021538,2018-05-30,2084.452027723125
10024.923738070212,simple_priority_list_ED,10071.217485460747,2018-05-30,2143.1110474586585
9772.137435926572,simple_priority_list_ED,9853.61931169342,2018-05-30,6639.296078483925
9425.37535935312,simple_priority_list_ED,9529.331274128737,2018-05-30,10806.832216835386
8958.754942134492,simple_priority_list_ED,8722.901893233464,2018-05-30,55626.66067591078
8859.06836871349,simple_priority_list_ED,8630.475947902121,2018-05-30,52254.494852401716
9070.72217958088,simple_priority_list_ED,9173.270021598308,2018-05-30,10516.059902431307
8697.621332835477,simple_priority_list_ED,8459.014513294107,2018-05-30,56933.214331647905
8135.495687121023,simple_priority_list_ED,7573.538889642761,2018-05-30,315795.44223202456
7840.6519598848645,simple_priority_list_ED,7283.844363254762,2018-05-30,310034.69966499053
3866.1544580647383,simple_priority_list_ED,3589.284404025702,2018-05-30,76657.02682357894
5940.961393876886,advanced_priority_list,5944.837025444291,2018-05-30,15.020520046262458
5576.221550989384,advanced_priority_list,5565.164913462122,2018-05-30,122.24923340925737
5705.068550402409,advanced_priority_list,5682.983275658097,2018-05-30,487.7593605317186
5980.610210826809,advanced_priority_list,5970.917020303464,2018-05-30,93.95794252186604
6042.222354784175,advanced_priority_list,6023.3122659846695,2018-05-30,357.5914584051834
6268.041359328544,advanced_priority_list,6233.087274245874,2018-05-30,1221.788063966515
6476.5440546422,advanced_priority_list,6442.862282507078,2018-05-30,1134.461774162262
6433.025090033534,advanced_priority_list,6416.623429239995,2018-05-30,269.01447678631837
6299.132223726052,advanced_priority_list,6285.477669288671,2018-05-30,186.44685688340644
6247.980914757698,advanced_priority_list,6219.901757664003,2018-05-30,788.4390630924223
6242.739619706558,advanced_priority_list,6233.010876690925,2018-05-30,94.64844066422734
6410.442538656407,advanced_priority_list,6403.571305214384,2018-05-30,47.213849014780294
6679.737562158413,advanced_priority_list,6652.874972050346,2018-05-30,721.598747314057
7723.017413714515,advanced_priority_list,7271.226371366797,2018-05-30,204115.14594563737
9412.120571090207,advanced_priority_list,8657.03009266582,2018-05-30,570161.6306071691
10451.691339250527,advanced_priority_list,9988.86521949849,2018-05-30,214208.01712472682
11570.193237440022,advanced_priority_list,10734.095727214844,2018-05-30,699059.0466047412
11018.64410518187,advanced_priority_list,10976.534563329924,2018-05-30,1773.2135149807348
10792.194851352702,advanced_priority_list,10746.597501662482,2018-05-30,2079.1182987722655
10700.664253234962,advanced_priority_list,10261.720370486488,2018-05-30,192671.73220230584
10742.289892354442,advanced_priority_list,9904.66055715393,2018-05-30,701622.9031884521
10831.176126756323,advanced_priority_list,9994.25980517577,2018-05-30,700428.9293279235
10742.405930875597,advanced_priority_list,9917.446479889859,2018-05-30,680558.0957706901
10724.416154299102,advanced_priority_list,9917.446479889859,2018-05-30,651200.0554161604
10749.430706016232,advanced_priority_list,9943.032295200337,2018-05-30,650278.3969664006
10600.056071528368,advanced_priority_list,9802.335922363509,2018-05-30,636357.4363836054
10013.399902892674,advanced_priority_list,9594.935418215178,2018-05-30,175112.5249364018
9541.554146701536,advanced_priority_list,9477.003776928243,2018-05-30,4166.750237868848
9339.309938552447,advanced_priority_list,8907.762272513366,2018-05-30,186233.38806377852
9090.719906473289,advanced_priority_list,8312.107291848666,2018-05-30,606237.6036525908
9303.104306728757,advanced_priority_list,8892.157907799421,2018-05-30,168876.9427929892
10067.83848665333,advanced_priority_list,9592.981890079493,2018-05-30,225488.78730968878
10620.4646716129,advanced_priority_list,9776.77804673027,2018-05-30,711807.1210058436
9839.626641103405,advanced_priority_list,9795.27868691367,2018-05-30,1966.7410408147528
9797.47642561153,advanced_priority_list,9764.574507312816,2018-05-30,1082.5362277352517
9699.512879161863,advanced_priority_list,9672.405808354999,2018-05-30,734.7932877283224
9800.014946187272,advanced_priority_list,9764.630667468069,2018-05-30,1252.0471804782057
9999.929304524398,advanced_priority_list,9964.755396387343,2018-05-30,1237.2038136339306
10024.923738070212,advanced_priority_list,9995.571896298705,2018-05-30,861.5306153796231
9772.137435926572,advanced_priority_list,9734.18856859173,2018-05-30,1440.1165319974657
9425.37535935312,advanced_priority_list,9369.411019172905,2018-05-30,3132.0073718068275
8958.754942134492,advanced_priority_list,8900.893031261383,2018-05-30,3348.000729887619
8859.06836871349,advanced_priority_list,8808.49255178169,2018-05-30,2557.9132583189107
9070.72217958088,advanced_priority_list,9089.770842064625,2018-05-30,362.8515424196312
8697.621332835477,advanced_priority_list,8459.014513294107,2018-05-30,56933.214331647905
8135.495687121023,advanced_priority_list,7573.538889642761,2018-05-30,315795.44223202456
7840.6519598848645,advanced_priority_list,7283.844363254762,2018-05-30,310034.69966499053
3866.1544580647383,advanced_priority_list,3589.284404025702,2018-05-30,76657.02682357894
9605.506281200172,simple_priority_list,8819.904202688307,2019-11-09,617170.625762163
9655.41192910889,simple_priority_list,8863.842185873844,2019-11-09,626582.658405197
9423.690258401431,simple_priority_list,8617.45054181463,2019-11-09,650022.4806019674
9091.840572998914,simple_priority_list,8278.430298002342,2019-11-09,661636.2754699979
8857.829173553606,simple_priority_list,8002.123881981901,2019-11-09,732231.5460238166
8753.368280000603,simple_priority_list,7865.994352979687,2019-11-09,787432.4863565207
8776.438439686663,simple_priority_list,7898.297330309411,2019-11-09,771131.8079783096
8748.150779363268,simple_priority_list,7884.289450361839,2019-11-09,746256.3957441153
8753.031567911243,simple_priority_list,7896.90929583925,2019-11-09,732945.3447377107
8772.962381298908,simple_priority_list,7913.788465129446,2019-11-09,738179.8182259701
8642.57765306719,simple_priority_list,7783.950423553715,2019-11-09,737240.7192619856
8404.409555074068,simple_priority_list,7515.517760064497,2019-11-09,790128.6232353357
8274.91757882139,simple_priority_list,7354.186747449143,2019-11-09,847745.2638394308
8517.110247379394,simple_priority_list,7618.735587856396,2019-11-09,807077.0288730637
8767.545942233566,simple_priority_list,7881.273634381828,2019-11-09,785478.6036648464
8795.74165279586,simple_priority_list,7923.777760491167,2019-11-09,760321.0294831491
9681.780895752527,simple_priority_list,8434.250324279687,2019-11-09,1556332.5267593511
9874.560246807458,simple_priority_list,9152.075648109974,2019-11-09,521983.9953550635
10551.860428297297,simple_priority_list,9503.423370805669,2019-11-09,1099220.2635217041
11164.052503494297,simple_priority_list,9973.748327408019,2019-11-09,1416824.031608433
11874.276060695709,simple_priority_list,10586.488157730786,2019-11-09,1658397.6830227938
12480.683435783458,simple_priority_list,10930.566130291627,2019-11-09,2402863.660785254
12223.996293598724,simple_priority_list,10937.709840093643,2019-11-09,1654532.8404706796
12289.824540402029,simple_priority_list,10955.506094432258,2019-11-09,1780405.7152551857
12752.857823949915,simple_priority_list,11070.27448068939,2019-11-09,2831086.707017766
12699.96897580311,simple_priority_list,11064.830806545498,2019-11-09,2673676.8325631362
12317.426172480122,simple_priority_list,11054.176089356904,2019-11-09,1595800.7725108154
11956.007072412813,simple_priority_list,11040.611666108449,2019-11-09,837948.7498831314
11771.359845599362,simple_priority_list,10785.25134070397,2019-11-09,972409.9834270251
11803.683400002003,simple_priority_list,10690.735642008862,2019-11-09,1238652.7120219588
11950.550505052364,simple_priority_list,10895.91506230575,2019-11-09,1112255.9170973466
12651.201368465106,simple_priority_list,11386.90327632314,2019-11-09,1598449.6657938145
13515.061302090962,simple_priority_list,12205.832171269387,2019-11-09,1714080.9169918178
13481.866834994777,simple_priority_list,12797.09947889851,2019-11-09,468906.3319750713
13633.127491652715,simple_priority_list,12854.414504327335,2019-11-09,606393.9166292171
12954.017836419805,simple_priority_list,12671.269012519972,2019-11-09,79946.89741673932
12830.144008713643,simple_priority_list,12505.921976181571,2019-11-09,105119.92637922813
12427.554055306206,simple_priority_list,12009.834012268177,2019-11-09,174490.03435569277
12014.220789301486,simple_priority_list,11501.454607212996,2019-11-09,262929.15749360604
11771.087538783726,simple_priority_list,11184.794482124333,2019-11-09,343739.5482870144
11509.9221233703,simple_priority_list,10831.783104428781,2019-11-09,459872.5290109643
11314.515071933962,simple_priority_list,10570.857618454429,2019-11-09,553026.4081156633
11059.368929900313,simple_priority_list,10271.649801085041,2019-11-09,620501.4259014906
10357.846329092486,simple_priority_list,9734.085103275662,2019-11-09,389078.0668325077
9709.872548528187,simple_priority_list,9254.984381001374,2019-11-09,206923.24495590193
9327.076709219322,simple_priority_list,8798.747142105367,2019-11-09,279132.131486819
8835.597403782114,simple_priority_list,8236.82129512297,2019-11-09,358532.8283009865
4299.305603902661,simple_priority_list,3993.1470370870347,2019-11-09,93733.06803459802
9605.506281200172,simple_priority_list_ED,9434.971384049244,2019-11-09,29082.15114627772
9655.41192910889,simple_priority_list_ED,9461.389710937478,2019-11-09,37644.6211441552
9423.690258401431,simple_priority_list_ED,8920.968404308476,2019-11-09,252729.2625826586
9091.840572998914,simple_priority_list_ED,8298.924200586,2019-11-09,628716.3736404548
8857.829173553606,simple_priority_list_ED,8048.122899141119,2019-11-09,655624.2508229496
8753.368280000603,simple_priority_list_ED,7916.176783852235,2019-11-09,700889.6012231429
8776.438439686663,simple_priority_list_ED,7955.747885513075,2019-11-09,673532.9857097506
8748.150779363268,simple_priority_list_ED,7955.747885513075,2019-11-09,627902.3461821608
8753.031567911243,simple_priority_list_ED,7968.9406780525605,2019-11-09,614798.5235593801
8772.962381298908,simple_priority_list_ED,7982.129832613238,2019-11-09,625416.1200606729
8642.57765306719,simple_priority_list_ED,7863.43835550356,2019-11-09,607058.0450079467
8404.409555074068,simple_priority_list_ED,7626.219110330523,2019-11-09,605580.3682901555
8274.91757882139,simple_priority_list_ED,7481.285141974955,2019-11-09,629852.4448148117
8517.110247379394,simple_priority_list_ED,7705.315232587313,2019-11-09,659011.146041275
8767.545942233566,simple_priority_list_ED,7942.556305633193,2019-11-09,680607.9004980158
8795.74165279586,simple_priority_list_ED,7995.320199833519,2019-11-09,640674.5023623442
9681.780895752527,simple_priority_list_ED,8760.163286126442,2019-11-09,849379.0183728974
9874.560246807458,simple_priority_list_ED,9669.627577301973,2019-11-09,41997.399030644025
10551.860428297297,simple_priority_list_ED,9943.088174554814,2019-11-09,370603.65692670253
11164.052503494297,simple_priority_list_ED,10302.98459598731,2019-11-09,741437.9413384619
11874.276060695709,simple_priority_list_ED,10767.720223161687,2019-11-09,1224465.8215806219
12480.683435783458,simple_priority_list_ED,11027.024269792546,2019-11-09,2113124.970869393
12223.996293598724,simple_priority_list_ED,11027.024269792546,2019-11-09,1432742.025774658
12289.824540402029,simple_priority_list_ED,11053.05711993884,2019-11-09,1529593.6523191715
12752.857823949915,simple_priority_list_ED,11144.1232010157,2019-11-09,2588027.08702729
12699.96897580311,simple_priority_list_ED,11131.104447636117,2019-11-09,2461335.9077406456
12317.426172480122,simple_priority_list_ED,11118.08103764366,2019-11-09,1438428.75245589
11956.007072412813,simple_priority_list_ED,11105.06694087695,2019-11-09,724099.1074582714
11771.359845599362,simple_priority_list_ED,10910.274584534873,2019-11-09,741467.8268224988
11803.683400002003,simple_priority_list_ED,10845.273949894417,2019-11-09,918548.6740555237
11950.550505052364,simple_priority_list_ED,11001.024015936364,2019-11-09,901600.5535329581
12651.201368465106,simple_priority_list_ED,11629.714866814124,2019-11-09,1043434.6730551636
13515.061302090962,simple_priority_list_ED,12546.874489700234,2019-11-09,937385.7036873186
13481.866834994777,simple_priority_list_ED,13057.70036812705,2019-11-09,179917.19161504955
13633.127491652715,simple_priority_list_ED,13104.051478343412,2019-11-09,279921.4278592654
12954.017836419805,simple_priority_list_ED,12933.685566411563,2019-11-09,413.4012036880828
12830.144008713643,simple_priority_list_ED,12794.88495646112,2019-11-09,1243.2007657462368
12427.554055306206,simple_priority_list_ED,12389.261373875139,2019-11-09,1466.3294511811634
12014.220789301486,simple_priority_list_ED,11985.053806236494,2019-11-09,850.71290111351
11771.087538783726,simple_priority_list_ED,11486.5272060902,2019-11-09,80974.58294264975
11509.9221233703,simple_priority_list_ED,10949.149236771573,2019-11-09,314466.23034426814
11314.515071933962,simple_priority_list_ED,10754.496578815688,2019-11-09,313620.7126344622
11059.368929900313,simple_priority_list_ED,10534.761019739617,2019-11-09,275213.4594031725
10357.846329092486,simple_priority_list_ED,10123.00378898095,2019-11-09,55151.0186460386
9709.872548528187,simple_priority_list_ED,9751.26673722576,2019-11-09,1713.4788579303263
9327.076709219322,simple_priority_list_ED,9411.394019292886,2019-11-09,7109.408778041526
8835.597403782114,simple_priority_list_ED,8604.086724844345,2019-11-09,53597.194462227046
4299.305603902661,simple_priority_list_ED,4010.852286126443,2019-11-09,83205.31653610767
9605.506281200172,advanced_priority_list,9434.971384049244,2019-11-09,29082.15114627772
9655.41192910889,advanced_priority_list,9543.43952779163,2019-11-09,12537.818656753514
9423.690258401431,advanced_priority_list,8920.968404308476,2019-11-09,252729.2625826586
9091.840572998914,advanced_priority_list,8298.924200586,2019-11-09,628716.3736404548
8857.829173553606,advanced_priority_list,8048.122899141119,2019-11-09,655624.2508229496
8753.368280000603,advanced_priority_list,7916.176783852235,2019-11-09,700889.6012231429
8776.438439686663,advanced_priority_list,7955.747885513075,2019-11-09,673532.9857097506
8748.150779363268,advanced_priority_list,7955.747885513075,2019-11-09,627902.3461821608
8753.031567911243,advanced_priority_list,7968.9406780525605,2019-11-09,614798.5235593801
8772.962381298908,advanced_priority_list,7982.129832613238,2019-11-09,625416.1200606729
8642.57765306719,advanced_priority_list,7863.43835550356,2019-11-09,607058.0450079467
8404.409555074068,advanced_priority_list,7626.219110330523,2019-11-09,605580.3682901555
8274.91757882139,advanced_priority_list,7481.285141974955,2019-11-09,629852.4448148117
8517.110247379394,advanced_priority_list,7705.315232587313,2019-11-09,659011.146041275
8767.545942233566,advanced_priority_list,7942.556305633193,2019-11-09,680607.9004980158
8795.74165279586,advanced_priority_list,7995.320199833519,2019-11-09,640674.5023623442
9681.780895752527,advanced_priority_list,8760.163286126442,2019-11-09,849379.0183728974
9874.560246807458,advanced_priority_list,9669.627577301973,2019-11-09,41997.399030644025
10551.860428297297,advanced_priority_list,9943.088174554814,2019-11-09,370603.65692670253
11164.052503494297,advanced_priority_list,10302.98459598731,2019-11-09,741437.9413384619
11874.276060695709,advanced_priority_list,11159.253224976528,2019-11-09,511257.6555998987
12480.683435783458,advanced_priority_list,11027.024269792546,2019-11-09,2113124.970869393
12223.996293598724,advanced_priority_list,11786.13154518317,2019-11-09,191725.537905016
12289.824540402029,advanced_priority_list,11799.071136143912,2019-11-09,240838.90379093116
12752.857823949915,advanced_priority_list,11876.6667723925,2019-11-09,767710.7588292878
12699.96897580311,advanced_priority_list,12268.032136143913,2019-11-09,186569.4334547758
12317.426172480122,advanced_priority_list,11497.411157921066,2019-11-09,672424.6241022889
11956.007072412813,advanced_priority_list,11105.06694087695,2019-11-09,724099.1074582714
11771.359845599362,advanced_priority_list,10910.274584534873,2019-11-09,741467.8268224988
11803.683400002003,advanced_priority_list,10845.273949894417,2019-11-09,918548.6740555237
11950.550505052364,advanced_priority_list,11001.024015936364,2019-11-09,901600.5535329581
12651.201368465106,advanced_priority_list,11629.714866814124,2019-11-09,1043434.6730551636
13515.061302090962,advanced_priority_list,12546.874489700234,2019-11-09,937385.7036873186
13481.866834994777,advanced_priority_list,13057.70036812705,2019-11-09,179917.19161504955
13633.127491652715,advanced_priority_list,13104.051478343412,2019-11-09,279921.4278592654
12954.017836419805,advanced_priority_list,12933.685566411563,2019-11-09,413.4012036880828
12830.144008713643,advanced_priority_list,12794.88495646112,2019-11-09,1243.2007657462368
12427.554055306206,advanced_priority_list,12244.061130394426,2019-11-09,33669.65349267994
12014.220789301486,advanced_priority_list,11674.127164138281,2019-11-09,115663.67387665038
11771.087538783726,advanced_priority_list,11388.186161182293,2019-11-09,146613.46496907488
11509.9221233703,advanced_priority_list,11056.25908901909,2019-11-09,205810.1487367469
11314.515071933962,advanced_priority_list,10804.635235651911,2019-11-09,259977.44744701087
11059.368929900313,advanced_priority_list,10523.411685737192,2019-11-09,287250.16757092706
10357.846329092486,advanced_priority_list,10101.240296680226,2019-11-09,65846.65587036229
9709.872548528187,advanced_priority_list,9611.278249929557,2019-11-09,9720.835716155694
9327.076709219322,advanced_priority_list,9246.437400454615,2019-11-09,6502.698118049684
8835.597403782114,advanced_priority_list,8520.587545310662,2019-11-09,99231.21093420447
4299.305603902661,advanced_priority_list,4010.852286126443,2019-11-09,83205.31653610767
7237.969446393699,simple_priority_list,7096.736331040554,2017-06-25,19946.792872354752
7113.4058420235515,simple_priority_list,6939.395704783339,2017-06-25,30279.527862357525
7041.63642677785,simple_priority_list,6854.315791803798,2017-06-25,35089.020287082094
6993.543485567555,simple_priority_list,6803.815346246865,2017-06-25,35996.76685009096
6961.379286784561,simple_priority_list,6742.991162813907,2017-06-25,47693.37269142187
6948.007269907936,simple_priority_list,6708.478256220994,2017-06-25,57374.14839783908
6944.340827496449,simple_priority_list,6713.171473423878,2017-06-25,53439.27026232969
6879.5943938505725,simple_priority_list,6658.829811168481,2017-06-25,48737.00096679811
6788.299145768742,simple_priority_list,6564.947403683969,2017-06-25,49886.00069230292
6747.9693369435045,simple_priority_list,6514.008860879499,2017-06-25,54737.504360096274
6748.235351328387,simple_priority_list,6525.410293024528,2017-06-25,49651.006608118114
6820.771098680132,simple_priority_list,6603.91147815164,2017-06-25,47028.09501576159
6915.541680772206,simple_priority_list,6693.54603482016,2017-06-25,49282.06682166629
6973.006246184579,simple_priority_list,6756.8674973637935,2017-06-25,46715.958741814655
7039.133113508151,simple_priority_list,6820.861837343742,2017-06-25,47642.34999843963
7180.539860836348,simple_priority_list,6990.918187488605,2017-06-25,35956.3790031982
7840.246103781998,simple_priority_list,7268.084596222212,2017-06-25,327368.7907330866
8507.592321216809,simple_priority_list,7558.779997078522,2017-06-25,900244.8264366983
8969.761160559288,simple_priority_list,7824.7797538558725,2017-06-25,1310982.421696533
9121.85681163062,simple_priority_list,7981.846867654953,2017-06-25,1299622.672363403
8954.788695844427,simple_priority_list,8063.956306576592,2017-06-25,793582.3457686387
9191.308292880502,simple_priority_list,8112.3328267255265,2017-06-25,1164188.0565643457
9175.665259436886,simple_priority_list,8097.186384556899,2017-06-25,1163116.6835624035
9361.778120493316,simple_priority_list,8070.231876125713,2017-06-25,1668091.701340061
9701.83465980741,simple_priority_list,8065.847269080652,2017-06-25,2676454.742616944
9221.489360912434,simple_priority_list,8052.1185944688605,2017-06-25,1367427.98941283
8968.721330360964,simple_priority_list,8009.106351674284,2017-06-25,920860.9073198371
8868.016724295112,simple_priority_list,7973.110933979677,2017-06-25,800856.3735400939
8867.951812044335,simple_priority_list,7955.737090588833,2017-06-25,832135.6980401401
8854.92143504111,simple_priority_list,7941.196965026822,2017-06-25,834892.4071028903
8895.773386417171,simple_priority_list,8000.132003240558,2017-06-25,802173.4872585167
9425.592536521643,simple_priority_list,8136.146824454894,2017-06-25,1662670.244367324
9641.30693330317,simple_priority_list,8336.324205008255,2017-06-25,1702979.921148041
9239.384455853322,simple_priority_list,8540.723434347008,2017-06-25,488127.2229722458
9337.955310777394,simple_priority_list,8689.914023884096,2017-06-25,419957.5095183219
9412.270036646436,simple_priority_list,8791.390275520145,2017-06-25,385491.67777623987
9292.419690897977,simple_priority_list,8619.335406633225,2017-06-25,453042.45372419426
8874.960547880353,simple_priority_list,8121.10228331745,2017-06-25,568302.2830497919
8403.086014001958,simple_priority_list,7599.120044509094,2017-06-25,646361.2801025995
7925.350245794609,simple_priority_list,7057.905141645151,2017-06-25,752461.0087128634
8122.466689828647,simple_priority_list,7263.935517572699,2017-06-25,737075.7737351725
8676.716782108899,simple_priority_list,7880.781979724337,2017-06-25,633512.2096469508
8744.766109477616,simple_priority_list,7961.045187373515,2017-06-25,614218.4837437026
8883.155156920842,simple_priority_list,8107.854751501543,2017-06-25,601090.7186433291
8887.44873561124,simple_priority_list,8104.412987022757,2017-06-25,613144.9835675264
8516.794974985856,simple_priority_list,7694.051746935841,2017-06-25,676906.4193021593
8235.001810832135,simple_priority_list,7386.216144301932,2017-06-25,720437.10770712
4085.49178507622,simple_priority_list,3661.246629236075,2017-06-25,179983.95225382881
7237.969446393699,simple_priority_list_ED,7244.364211064099,2017-06-25,40.893015189796486
7113.4058420235515,simple_priority_list_ED,7112.806146847972,2017-06-25,0.3596343036135126
7041.63642677785,simple_priority_list_ED,7033.907688106367,2017-06-25,59.73340145208253
6993.543485567555,simple_priority_list_ED,6981.318416888782,2017-06-25,149.4523042007145
6961.379286784561,simple_priority_list_ED,6928.743697586425,2017-06-25,1065.0816823095295
6948.007269907936,simple_priority_list_ED,6902.456337935248,2017-06-25,2074.887403580448
6944.340827496449,simple_priority_list_ED,6915.598198771433,2017-06-25,826.1387060240858
6879.5943938505725,simple_priority_list_ED,6863.038031384305,2017-06-25,274.11313811442375
6788.299145768742,simple_priority_list_ED,6771.070471382655,2017-06-25,296.8272211018042
6747.9693369435045,simple_priority_list_ED,6718.529706549166,2017-06-25,866.691837755263
6748.235351328387,simple_priority_list_ED,6731.664291427738,2017-06-25,274.60002623089173
6820.771098680132,simple_priority_list_ED,6810.482714635587,2017-06-25,105.85084624804253
6915.541680772206,simple_priority_list_ED,6889.315689758665,2017-06-25,687.8026046423231
6973.006246184579,simple_priority_list_ED,6941.885558422611,2017-06-25,968.4972067779004
7039.133113508151,simple_priority_list_ED,6994.465128363377,2017-06-25,1995.2288968937794
7180.539860836348,simple_priority_list_ED,7152.291149677044,2017-06-25,797.9896821618173
7840.246103781998,simple_priority_list_ED,7402.309073018797,2017-06-25,191788.8429136886
8507.592321216809,simple_priority_list_ED,7652.5574016850005,2017-06-25,731084.7136187663
8969.761160559288,simple_priority_list_ED,7889.820302603723,2017-06-25,1166272.2566818031
9121.85681163062,simple_priority_list_ED,8034.9010027711765,2017-06-25,1181472.9304132862
8954.788695844427,simple_priority_list_ED,8100.877092064625,2017-06-25,729165.0270697938
9191.308292880502,simple_priority_list_ED,8140.4700215983075,2017-06-25,1104261.07239135
9175.665259436886,simple_priority_list_ED,8140.4700215983075,2017-06-25,1071629.1804436713
9361.778120493316,simple_priority_list_ED,8114.073522582918,2017-06-25,1556766.7636467495
9701.83465980741,simple_priority_list_ED,8100.875879405023,2017-06-25,2563069.016547498
9221.489360912434,simple_priority_list_ED,8087.679448886731,2017-06-25,1285524.9166077322
8968.721330360964,simple_priority_list_ED,8048.093795310662,2017-06-25,847555.058292795
8868.016724295112,simple_priority_list_ED,8021.704572252886,2017-06-25,716244.2586943447
8867.951812044335,simple_priority_list_ED,8008.511779713401,2017-06-25,738637.1691729979
8854.92143504111,simple_priority_list_ED,7995.318987173915,2017-06-25,738916.3683792725
8895.773386417171,simple_priority_list_ED,8048.097433289469,2017-06-25,718554.5215109582
9425.592536521643,simple_priority_list_ED,8166.876221890518,2017-06-25,1584366.7607185612
9641.30693330317,simple_priority_list_ED,8349.349282188006,2017-06-25,1669154.572275013
9239.384455853322,simple_priority_list_ED,8865.749282188006,2017-06-25,139603.2429999108
9337.955310777394,simple_priority_list_ED,9318.49866623725,2017-06-25,378.5610167614887
9412.270036646436,simple_priority_list_ED,9397.739094986722,2017-06-25,211.14826551800576
9292.419690897977,simple_priority_list_ED,8920.968404308476,2017-06-25,137976.0583089958
8874.960547880353,simple_priority_list_ED,8153.7901433960415,2017-06-25,520086.7523040659
8403.086014001958,simple_priority_list_ED,7692.127290686239,2017-06-25,505462.3062587171
7925.350245794609,simple_priority_list_ED,7205.025940046913,2017-06-25,518867.1054508998
8122.466689828647,simple_priority_list_ED,7389.512820169286,2017-06-25,537221.3750486313
8676.716782108899,simple_priority_list_ED,7942.566006910012,2017-06-25,538977.360725126
8744.766109477616,simple_priority_list_ED,8008.511779713401,2017-06-25,542070.4380965536
8883.155156920842,simple_priority_list_ED,8140.506401386379,2017-06-25,551527.1740968864
8887.44873561124,simple_priority_list_ED,8140.506401386379,2017-06-25,557922.850657284
8516.794974985856,simple_priority_list_ED,7771.227050921836,2017-06-25,555871.5293931325
8235.001810832135,simple_priority_list_ED,7494.458531960801,2017-06-25,548404.3478815054
4085.49178507622,simple_priority_list_ED,3720.890974625923,2017-06-25,132933.75098101347
7237.969446393699,advanced_priority_list,7244.364211064099,2017-06-25,40.893015189796486
7113.4058420235515,advanced_priority_list,7112.806146847972,2017-06-25,0.3596343036135126
7041.63642677785,advanced_priority_list,7033.907688106367,2017-06-25,59.73340145208253
6993.543485567555,advanced_priority_list,6981.318416888782,2017-06-25,149.4523042007145
6961.379286784561,advanced_priority_list,6928.743697586425,2017-06-25,1065.0816823095295
6948.007269907936,advanced_priority_list,6902.456337935248,2017-06-25,2074.887403580448
6944.340827496449,advanced_priority_list,6915.598198771433,2017-06-25,826.1387060240858
6879.5943938505725,advanced_priority_list,6863.038031384305,2017-06-25,274.11313811442375
6788.299145768742,advanced_priority_list,6771.070471382655,2017-06-25,296.8272211018042
6747.9693369435045,advanced_priority_list,6718.529706549166,2017-06-25,866.691837755263
6748.235351328387,advanced_priority_list,6731.664291427738,2017-06-25,274.60002623089173
6820.771098680132,advanced_priority_list,6810.482714635587,2017-06-25,105.85084624804253
6915.541680772206,advanced_priority_list,6889.315689758665,2017-06-25,687.8026046423231
6973.006246184579,advanced_priority_list,6941.885558422611,2017-06-25,968.4972067779004
7039.133113508151,advanced_priority_list,6994.465128363377,2017-06-25,1995.2288968937794
7180.539860836348,advanced_priority_list,7152.291149677044,2017-06-25,797.9896821618173
7840.246103781998,advanced_priority_list,7402.309073018797,2017-06-25,191788.8429136886
8507.592321216809,advanced_priority_list,7652.5574016850005,2017-06-25,731084.7136187663
8969.761160559288,advanced_priority_list,8279.708220879376,2017-06-25,476173.0595608883
9121.85681163062,advanced_priority_list,8034.9010027711765,2017-06-25,1181472.9304132862
8954.788695844427,advanced_priority_list,8866.055557067712,2017-06-25,7873.569917167825
9191.308292880502,advanced_priority_list,8918.770944883941,2017-06-25,74276.60605299812
9175.665259436886,advanced_priority_list,8905.591491600082,2017-06-25,72939.84007356796
9361.778120493316,advanced_priority_list,8879.231372372762,2017-06-25,232851.36412172156
9701.83465980741,advanced_priority_list,8490.053625888893,2017-06-25,1468413.274164628
9221.489360912434,advanced_priority_list,8087.679448886731,2017-06-25,1285524.9166077322
8968.721330360964,advanced_priority_list,8048.093795310662,2017-06-25,847555.058292795
8868.016724295112,advanced_priority_list,8021.704572252886,2017-06-25,716244.2586943447
8867.951812044335,advanced_priority_list,8008.511779713401,2017-06-25,738637.1691729979
8854.92143504111,advanced_priority_list,7995.318987173915,2017-06-25,738916.3683792725
8895.773386417171,advanced_priority_list,8048.097433289469,2017-06-25,718554.5215109582
9425.592536521643,advanced_priority_list,8166.876221890518,2017-06-25,1584366.7607185612
9641.30693330317,advanced_priority_list,8349.349282188006,2017-06-25,1669154.572275013
9239.384455853322,advanced_priority_list,9212.873865068412,2017-06-25,702.8114237649637
9337.955310777394,advanced_priority_list,9318.49866623725,2017-06-25,378.5610167614887
9412.270036646436,advanced_priority_list,9397.739094986722,2017-06-25,211.14826551800576
9292.419690897977,advanced_priority_list,9265.720220121697,2017-06-25,712.8617397334606
8874.960547880353,advanced_priority_list,8843.609066519097,2017-06-25,982.9153835452104
8403.086014001958,advanced_priority_list,8382.49797392837,2017-06-25,423.8673940716556
7925.350245794609,advanced_priority_list,7909.107221478739,2017-06-25,263.8358389259331
8122.466689828647,advanced_priority_list,8093.3733975534815,2017-06-25,846.4196554081968
8676.716782108899,advanced_priority_list,8287.648878794678,2017-06-25,151373.83338932364
8744.766109477616,advanced_priority_list,8008.511779713401,2017-06-25,542070.4380965536
8883.155156920842,advanced_priority_list,8140.506401386379,2017-06-25,551527.1740968864
8887.44873561124,advanced_priority_list,8140.506401386379,2017-06-25,557922.850657284
8516.794974985856,advanced_priority_list,7771.227050921836,2017-06-25,555871.5293931325
8235.001810832135,advanced_priority_list,7494.458531960801,2017-06-25,548404.3478815054
4085.49178507622,advanced_priority_list,3720.890974625923,2017-06-25,132933.75098101347
7615.436187576619,simple_priority_list,7521.407648243165,2019-04-03,8841.366209182966
7514.075784517103,simple_priority_list,7389.330491425294,2019-04-03,15561.388148561302
7277.6172999680275,simple_priority_list,7118.941202154716,2019-04-03,25178.104017259622
7063.139441704418,simple_priority_list,6881.984957478535,2019-04-03,32816.947155145586
6628.492890527275,simple_priority_list,6367.803275581577,2019-04-03,67959.07534053673
6192.751639280035,simple_priority_list,5857.360933010612,2019-04-03,112486.92585190263
6079.745200375282,simple_priority_list,5739.226233886147,2019-04-03,115953.16653882863
5794.981861108634,simple_priority_list,5435.910790889378,2019-04-03,128932.03346840151
5197.845852943477,simple_priority_list,4768.786051797264,2019-04-03,184092.3129596282
4733.656043060619,simple_priority_list,4237.3482123377535,2019-04-03,246321.46283683623
5694.583544556084,simple_priority_list,5334.2951325726035,2019-04-03,129807.73980957834
9077.495450148288,simple_priority_list,8230.051968242327,2019-04-03,718160.4550248983
11441.59249765957,simple_priority_list,10163.161925927594,2019-04-03,1634384.7267389488
12206.25122118538,simple_priority_list,11065.580153871957,2019-04-03,1301130.4838059414
12981.698919940587,simple_priority_list,11817.020604475263,2019-04-03,1356475.5785151448
13512.124346534649,simple_priority_list,12018.953405469038,2019-04-03,2229559.459242763
12241.654109647694,simple_priority_list,10950.985351573345,2019-04-03,1665825.843069183
11341.259322018486,simple_priority_list,10288.919700867644,2019-04-03,1107418.6782438988
11792.317967307312,simple_priority_list,10873.197303946981,2019-04-03,844782.7938159341
12409.943441770229,simple_priority_list,11113.690373303127,2019-04-03,1680272.017510377
12795.780911975125,simple_priority_list,11271.390374610613,2019-04-03,2323766.5104064657
11578.128648062218,simple_priority_list,10868.41075469843,2019-04-03,503699.48816073296
11217.239086684851,simple_priority_list,10401.321648364305,2019-04-03,665721.2661555626
11467.333090217555,simple_priority_list,10733.644939001742,2019-04-03,538298.303234477
11677.327612859735,simple_priority_list,11020.960306390461,2019-04-03,430818.0410017297
11642.215072327112,simple_priority_list,10996.848018357272,2019-04-03,416498.6343497099
11625.242869274984,simple_priority_list,10966.73080483791,2019-04-03,433638.1390091778
11565.238682641797,simple_priority_list,10852.056365891436,2019-04-03,508629.01692541194
11314.441148185948,simple_priority_list,10505.228782907048,2019-04-03,654824.6521202712
11160.940859572933,simple_priority_list,10304.619473317278,2019-04-03,733286.3165588066
11261.504455881377,simple_priority_list,10455.286712182487,2019-04-03,649987.0502549283
11294.543670215004,simple_priority_list,10509.714998133633,2019-04-03,615956.0445210071
11644.925927951357,simple_priority_list,10984.44420444792,2019-04-03,436236.1070820706
11841.894988673583,simple_priority_list,11270.924750196777,2019-04-03,326007.01322626084
11628.13829116188,simple_priority_list,11017.771611661694,2019-04-03,372547.48344408325
11532.660103466467,simple_priority_list,10897.332418084745,2019-04-03,403641.26781249687
11683.474361072067,simple_priority_list,11071.440150026789,2019-04-03,374585.8754898164
11127.21522167154,simple_priority_list,10691.467696679169,2019-04-03,189875.90553697772
10789.477639391345,simple_priority_list,10083.395196610825,2019-04-03,498552.4160029064
11175.766070914033,simple_priority_list,10097.915639770301,2019-04-03,1161761.5519167285
10250.716479867886,simple_priority_list,9471.136098687886,2019-04-03,607745.5707207536
9383.85210404968,simple_priority_list,8884.013235462731,2019-04-03,249838.89455028088
9187.59205845872,simple_priority_list,8647.468261767208,2019-04-03,291733.7157524541
8849.66911994831,simple_priority_list,8245.710334389794,2019-04-03,364766.21465331747
8602.199568314945,simple_priority_list,7967.959941395306,2019-04-03,402259.90435516374
7552.72989564063,simple_priority_list,7099.01361517897,2019-04-03,205858.46315596378
5799.646156665358,simple_priority_list,5433.900413992364,2019-04-03,133769.94828342018
2495.7164763666756,simple_priority_list,2264.4813608179506,2019-04-03,53469.67866283217
7615.436187576619,simple_priority_list_ED,7626.186368521259,2019-04-03,115.56639034250753
7514.075784517103,simple_priority_list_ED,7507.691342267164,2019-04-03,40.7611028428027
7277.6172999680275,simple_priority_list_ED,7270.66854794971,2019-04-03,48.285154612071025
7063.139441704418,simple_priority_list_ED,7060.253255418458,2019-04-03,8.33007127726018
6628.492890527275,simple_priority_list_ED,6600.5003415823785,2019-04-03,783.5827964324515
6192.751639280035,simple_priority_list_ED,6141.299187865376,2019-04-03,2647.354756577913
6079.745200375282,simple_priority_list_ED,6036.421385011592,2019-04-03,1876.9529776671277
5794.981861108634,simple_priority_list_ED,5774.687688526033,2019-04-03,411.8534408124054
5197.845852943477,simple_priority_list_ED,5186.196144049323,2019-04-03,135.71571731853484
4733.656043060619,simple_priority_list_ED,4716.297851254499,2019-04-03,301.3068227780507
5694.583544556084,simple_priority_list_ED,5685.340685925092,2019-04-03,85.4304356725123
9077.495450148288,simple_priority_list_ED,8518.473915013456,2019-04-03,312505.0767445047
11441.59249765957,simple_priority_list_ED,10444.765959623564,2019-04-03,993663.1469328494
12206.25122118538,simple_priority_list_ED,11382.833527115095,2019-04-03,678016.6989080233
12981.698919940587,simple_priority_list_ED,12207.627033402434,2019-04-03,599187.2855287355
13512.124346534649,simple_priority_list_ED,12365.20428254079,2019-04-03,1315425.6331916777
12241.654109647694,simple_priority_list_ED,11308.126781697978,2019-04-03,871473.2720289365
11341.259322018486,simple_priority_list_ED,10548.124362471808,2019-04-03,629063.0640551108
11792.317967307312,simple_priority_list_ED,10988.149617555846,2019-04-03,646686.734741996
12409.943441770229,simple_priority_list_ED,11170.183990839232,2019-04-03,1537003.496172726
12795.780911975125,simple_priority_list_ED,11551.644256052483,2019-04-03,1547876.018610376
11578.128648062218,simple_priority_list_ED,11240.14412396859,2019-04-03,114233.53852679644
11217.239086684851,simple_priority_list_ED,10625.05875969242,2019-04-03,350677.53967686277
11467.333090217555,simple_priority_list_ED,10884.45593858074,2019-04-03,339745.7739002457
11677.327612859735,simple_priority_list_ED,11105.062284264077,2019-04-03,327487.606312697
11642.215072327112,simple_priority_list_ED,11092.048187497367,2019-04-03,302683.6011632659
11625.242869274984,simple_priority_list_ED,11066.02465057682,2019-04-03,312725.01612394815
11565.238682641797,simple_priority_list_ED,10975.056358370293,2019-04-03,348315.1758825142
11314.441148185948,simple_priority_list_ED,10702.933792713393,2019-04-03,373941.2457970377
11160.940859572933,simple_priority_list_ED,10547.519002798308,2019-04-03,376286.37436882826
11261.504455881377,simple_priority_list_ED,10676.845063212622,2019-04-03,341826.6054357971
11294.543670215004,simple_priority_list_ED,10715.635896417607,2019-04-03,335134.2105630578
11644.925927951357,simple_priority_list_ED,11330.926151660193,2019-04-03,98595.85951090128
11841.894988673583,simple_priority_list_ED,11551.532497343529,2019-04-03,84310.3763713955
11628.13829116188,simple_priority_list_ED,11092.048187497367,2019-04-03,287392.599247029
11532.660103466467,simple_priority_list_ED,11001.04729900073,2019-04-03,282612.173871927
11683.474361072067,simple_priority_list_ED,11140.3412536354,2019-04-03,294993.57239380927
11127.21522167154,simple_priority_list_ED,10855.82392072391,2019-04-03,73653.23823004759
10789.477639391345,simple_priority_list_ED,10392.690946105231,2019-04-03,157439.67996892895
11175.766070914033,simple_priority_list_ED,10392.690946105231,2019-04-03,613206.6510943205
10250.716479867886,simple_priority_list_ED,9915.514809188031,2019-04-03,112360.16002656592
9383.85210404968,simple_priority_list_ED,9477.003776928243,2019-04-03,8677.234160074762
9187.59205845872,simple_priority_list_ED,8947.39158183512,2019-04-03,57696.26897020484
8849.66911994831,simple_priority_list_ED,8272.525276251405,2019-04-03,333095.0163172382
8602.199568314945,simple_priority_list_ED,8021.723974806523,2019-04-03,336951.914658955
7552.72989564063,simple_priority_list_ED,7245.137887890406,2019-04-03,94612.84323181397
5799.646156665358,simple_priority_list_ED,5775.626287058261,2019-04-03,576.9541359419206
2495.7164763666756,simple_priority_list_ED,2488.576791093973,2019-04-03,50.97510579324549
7615.436187576619,advanced_priority_list,7626.186368521259,2019-04-03,115.56639034250753
7514.075784517103,advanced_priority_list,7507.691342267164,2019-04-03,40.7611028428027
7277.6172999680275,advanced_priority_list,7270.66854794971,2019-04-03,48.285154612071025
7063.139441704418,advanced_priority_list,7060.253255418458,2019-04-03,8.33007127726018
6628.492890527275,advanced_priority_list,6600.5003415823785,2019-04-03,783.5827964324515
6192.751639280035,advanced_priority_list,6141.299187865376,2019-04-03,2647.354756577913
6079.745200375282,advanced_priority_list,6036.421385011592,2019-04-03,1876.9529776671277
5794.981861108634,advanced_priority_list,5774.687688526033,2019-04-03,411.8534408124054
5197.845852943477,advanced_priority_list,5186.196144049323,2019-04-03,135.71571731853484
4733.656043060619,advanced_priority_list,4716.297851254499,2019-04-03,301.3068227780507
5694.583544556084,advanced_priority_list,5685.340685925092,2019-04-03,85.4304356725123
9077.495450148288,advanced_priority_list,8518.473915013456,2019-04-03,312505.0767445047
11441.59249765957,advanced_priority_list,10444.765959623564,2019-04-03,993663.1469328494
12206.25122118538,advanced_priority_list,11382.833527115095,2019-04-03,678016.6989080233
12981.698919940587,advanced_priority_list,12468.932839258967,2019-04-03,262929.05349758983
13512.124346534649,advanced_priority_list,12631.976187253964,2019-04-03,774660.782285178
12241.654109647694,advanced_priority_list,12168.156879724731,2019-04-03,5401.84280634889
11341.259322018486,advanced_priority_list,11284.309405115355,2019-04-03,3243.2930352735775
11792.317967307312,advanced_priority_list,11355.331771060934,2019-04-03,190956.93570987825
12409.943441770229,advanced_priority_list,11170.183990839232,2019-04-03,1537003.496172726
12795.780911975125,advanced_priority_list,11551.644256052483,2019-04-03,1547876.018610376
11578.128648062218,advanced_priority_list,11255.375994663722,2019-04-03,104169.27527577
11217.239086684851,advanced_priority_list,10663.644379646592,2019-04-03,306467.0996607758
11467.333090217555,advanced_priority_list,10962.180944782664,2019-04-03,255178.69003747354
11677.327612859735,advanced_priority_list,11213.804798149842,2019-04-03,214853.39975658205
11642.215072327112,advanced_priority_list,11198.008107120328,2019-04-03,197319.82793822096
11625.242869274984,advanced_priority_list,11182.211416090811,2019-04-03,196276.86851047943
11565.238682641797,advanced_priority_list,11071.89665960872,2019-04-03,243386.35169036963
11314.441148185948,advanced_priority_list,10742.32831396615,2019-04-03,327313.0950790091
11160.940859572933,advanced_priority_list,10569.903196341686,2019-04-03,349325.5193578533
11261.504455881377,advanced_priority_list,10710.641331648365,2019-04-03,303450.18163975485
11294.543670215004,advanced_priority_list,10734.200294158218,2019-04-03,313984.6990907166
11644.925927951357,advanced_priority_list,11330.926151660193,2019-04-03,98595.85951090128
11841.894988673583,advanced_priority_list,11551.532497343529,2019-04-03,84310.3763713955
11628.13829116188,advanced_priority_list,11092.048187497367,2019-04-03,287392.599247029
11532.660103466467,advanced_priority_list,11001.04729900073,2019-04-03,282612.173871927
11683.474361072067,advanced_priority_list,11140.3412536354,2019-04-03,294993.57239380927
11127.21522167154,advanced_priority_list,10855.82392072391,2019-04-03,73653.23823004759
10789.477639391345,advanced_priority_list,10392.690946105231,2019-04-03,157439.67996892895
11175.766070914033,advanced_priority_list,10382.926271129152,2019-04-03,628594.9481229295
10250.716479867886,advanced_priority_list,10198.989569751142,2019-04-03,2675.673230225709
9383.85210404968,advanced_priority_list,9309.925382327121,2019-04-03,5465.1601846446465
9187.59205845872,advanced_priority_list,8863.852384534559,2019-04-03,104807.37647252226
8849.66911994831,advanced_priority_list,8272.525276251405,2019-04-03,333095.0163172382
8602.199568314945,advanced_priority_list,8021.723974806523,2019-04-03,336951.914658955
7552.72989564063,advanced_priority_list,7245.137887890406,2019-04-03,94612.84323181397
5799.646156665358,advanced_priority_list,5775.626287058261,2019-04-03,576.9541359419206
2495.7164763666756,advanced_priority_list,2488.576791093973,2019-04-03,50.97510579324549
7675.000101095026,simple_priority_list,7588.816864575379,2017-05-12,7427.550257001403
7598.848799903219,simple_priority_list,7484.685819361004,2017-05-12,13033.18612628203
7588.998406941113,simple_priority_list,7468.95000761711,2017-05-12,14411.61818025533
7486.822110377603,simple_priority_list,7358.020561927998,2017-05-12,16589.838883016055
7367.183509806598,simple_priority_list,7199.013090669599,2017-05-12,28281.289872713933
7175.389726782021,simple_priority_list,6964.145410498555,2017-05-12,44624.16116206906
6912.956675999601,simple_priority_list,6677.367596663991,2017-05-12,55502.214302200446
6608.942246675682,simple_priority_list,6353.447395198884,2017-05-12,65277.61913115129
6416.380328747091,simple_priority_list,6145.464378504328,2017-05-12,73395.45209593915
6385.550797868399,simple_priority_list,6104.953399834781,2017-05-12,78734.8997832369
6433.840898651353,simple_priority_list,6171.334273971835,2017-05-12,68909.72800063365
6801.743361710841,simple_priority_list,6582.183575549312,2017-05-12,48206.49969929625
8031.470687776812,simple_priority_list,7469.120724449003,2017-05-12,316237.48125478794
9413.668775272828,simple_priority_list,8331.115437427798,2017-05-12,1171921.7292794175
10049.612151317953,simple_priority_list,8856.48053379721,2017-05-12,1423563.0567276645
10618.447121561294,simple_priority_list,9092.912837028729,2017-05-12,2327254.853284285
10582.259175931202,simple_priority_list,9094.774617700145,2017-05-12,2212610.3109758436
10784.459225213588,simple_priority_list,9268.652152832492,2017-05-12,2297671.0806805496
11010.25991042285,simple_priority_list,9486.414166280414,2017-05-12,2322105.851941015
10913.070437703464,simple_priority_list,9601.912720942859,2017-05-12,1719134.558220882
10121.994743114474,simple_priority_list,9702.266181739527,2017-05-12,176172.0652338821
10048.500365999196,simple_priority_list,9630.085278342984,2017-05-12,175071.18557835603
9973.459455633787,simple_priority_list,9547.928782100013,2017-05-12,181076.35411810773
10520.361906948583,simple_priority_list,9718.69887332393,2017-05-12,642663.6194802809
11000.04792625499,simple_priority_list,9851.056666489567,2017-05-12,1320180.9150173357
10655.769207443907,simple_priority_list,9760.27939651178,2017-05-12,801902.0014832575
10067.442375003693,simple_priority_list,9507.312444388315,2017-05-12,313745.53917118796
9625.549363683956,simple_priority_list,9136.39011192274,2017-05-12,239276.77358359378
9196.384293302803,simple_priority_list,8607.33109359998,2017-05-12,346983.67208013375
8901.11075303689,simple_priority_list,8257.217627442978,2017-05-12,414598.35718709667
8926.206514301593,simple_priority_list,8300.139903548054,2017-05-12,391959.4011004244
9033.151717763547,simple_priority_list,8427.932004508533,2017-05-12,366290.9013124809
9250.856528496619,simple_priority_list,8711.364790245652,2017-05-12,291051.33564104943
9490.3547946398,simple_priority_list,9034.737640355168,2017-05-12,207586.99127842562
9509.580425869975,simple_priority_list,9076.773269609836,2017-05-12,187322.03450998914
9452.472778723488,simple_priority_list,9009.724801330027,2017-05-12,196025.77148600068
9546.382986071465,simple_priority_list,9109.106117920459,2017-05-12,191211.05941995233
9573.902091771859,simple_priority_list,9140.986609125897,2017-05-12,187415.81511458594
9613.603623929466,simple_priority_list,9193.916051589698,2017-05-12,176137.65837644794
9697.918083558257,simple_priority_list,9289.32596717416,2017-05-12,166947.51757123598
9761.857930691804,simple_priority_list,9345.79453068168,2017-05-12,173108.7528279841
9843.096845931705,simple_priority_list,9432.913968668712,2017-05-12,168249.9927997471
9813.30471227958,simple_priority_list,9402.165586487074,2017-05-12,169035.38075742614
9535.462947455817,simple_priority_list,9056.764493612714,2017-05-12,229152.2097117769
9091.17210157826,simple_priority_list,8517.117658608959,2017-05-12,329538.5034927954
8681.5153984352,simple_priority_list,8059.803920143366,2017-05-12,386525.1622398179
8289.339363344981,simple_priority_list,7636.633902017349,2017-05-12,426024.4192469173
4047.4579957800324,simple_priority_list,3714.2242765289634,2017-05-12,111044.7116459003
7675.000101095026,simple_priority_list_ED,7678.900543677888,2017-05-12,15.213452342200187
7598.848799903219,simple_priority_list_ED,7586.652859308092,2017-05-12,148.74096699985594
7588.998406941113,simple_priority_list_ED,7573.480681981848,2017-05-12,240.79978791140374
7486.822110377603,simple_priority_list_ED,7481.292417932569,2017-05-12,30.57749853666627
7367.183509806598,simple_priority_list_ED,7336.478502877634,2017-05-12,942.7974505076957
7175.389726782021,simple_priority_list_ED,7125.985600131831,2017-05-12,2440.7677300680075
6912.956675999601,simple_priority_list_ED,6876.198082114526,2017-05-12,1351.194224407891
6608.942246675682,simple_priority_list_ED,6587.277232552835,2017-05-12,469.37283694317836
6416.380328747091,simple_priority_list_ED,6403.503396276651,2017-05-12,165.81538984826935
6385.550797868399,simple_priority_list_ED,6364.150573344236,2017-05-12,457.96960968457444
6433.840898651353,simple_priority_list_ED,6416.633130516812,2017-05-12,296.1072841721197
6801.743361710841,simple_priority_list_ED,6784.350575413511,2017-05-12,302.50901518457704
8031.470687776812,simple_priority_list_ED,7573.917239438699,2017-05-12,209355.1580860986
9413.668775272828,simple_priority_list_ED,8683.283497848131,2017-05-12,533462.6534787517
10049.612151317953,simple_priority_list_ED,9464.201569238896,2017-05-12,342705.54961014073
10618.447121561294,simple_priority_list_ED,9636.319161149968,2017-05-12,964575.3306217112
10582.259175931202,simple_priority_list_ED,9636.319161149968,2017-05-12,894802.511564321
10784.459225213588,simple_priority_list_ED,9764.061973187436,2017-05-12,1041210.5519425229
11010.25991042285,simple_priority_list_ED,9930.21843278717,2017-05-12,1166489.5934134654
10913.070437703464,simple_priority_list_ED,10019.915469679345,2017-05-12,797725.7969061645
10121.994743114474,simple_priority_list_ED,10084.031347873915,2017-05-12,1441.2193781908509
10048.500365999196,simple_priority_list_ED,10032.747958544005,2017-05-12,248.13834063436119
9973.459455633787,simple_priority_list_ED,9981.445942762602,2017-05-12,63.783976658735604
10520.361906948583,simple_priority_list_ED,10109.79411447357,2017-05-12,168565.91221780496
11000.04792625499,simple_priority_list_ED,10212.472651842345,2017-05-12,620274.8128661542
10655.769207443907,simple_priority_list_ED,10148.240358325947,2017-05-12,257585.5326870009
10067.442375003693,simple_priority_list_ED,9943.181306812276,2017-05-12,15440.813068072111
9625.549363683956,simple_priority_list_ED,9661.94222936343,2017-05-12,1324.440672364251
9196.384293302803,simple_priority_list_ED,8910.039748719864,2017-05-12,81993.1982124104
8901.11075303689,simple_priority_list_ED,8285.693815598843,2017-05-12,378738.00688562525
8926.206514301593,simple_priority_list_ED,8325.315848962982,2017-05-12,361069.5916910788
9033.151717763547,simple_priority_list_ED,8788.903448378562,2017-05-12,59657.217097560286
9250.856528496619,simple_priority_list_ED,9355.745507215,2017-05-12,11001.697856585113
9490.3547946398,simple_priority_list_ED,9592.981890079493,2017-05-12,10532.3207183879
9509.580425869975,simple_priority_list_ED,9623.598430994261,2017-05-12,13000.105492521707
9452.472778723488,simple_priority_list_ED,9572.594438436736,2017-05-12,14429.213132265333
9546.382986071465,simple_priority_list_ED,9649.100427273024,2017-05-12,10550.872726995785
9573.902091771859,simple_priority_list_ED,9674.593110326041,2017-05-12,10138.681217478612
9613.603623929466,simple_priority_list_ED,9712.908969017972,2017-05-12,9861.551563147148
9697.918083558257,simple_priority_list_ED,9789.498776885976,2017-05-12,8387.023390385551
9761.857930691804,simple_priority_list_ED,9840.65178105544,2017-05-12,6208.470855127062
9843.096845931705,simple_priority_list_ED,9891.804785224904,2017-05-12,2372.463350189975
9813.30471227958,simple_priority_list_ED,9866.218969914426,2017-05-12,2799.9186610468428
9535.462947455817,simple_priority_list_ED,9605.976961351218,2017-05-12,4972.226155640827
9091.17210157826,simple_priority_list_ED,8828.507291848666,2017-05-12,68992.80227028418
8681.5153984352,simple_priority_list_ED,8100.935299725539,2017-05-12,337073.25101771957
8289.339363344981,simple_priority_list_ED,7731.655949260996,2017-05-12,311010.7903443701
4047.4579957800324,simple_priority_list_ED,3773.567557334878,2017-05-12,75015.97227167888
7675.000101095026,advanced_priority_list,7678.900543677888,2017-05-12,15.213452342200187
7598.848799903219,advanced_priority_list,7586.652859308092,2017-05-12,148.74096699985594
7588.998406941113,advanced_priority_list,7573.480681981848,2017-05-12,240.79978791140374
7486.822110377603,advanced_priority_list,7481.292417932569,2017-05-12,30.57749853666627
7367.183509806598,advanced_priority_list,7336.478502877634,2017-05-12,942.7974505076957
7175.389726782021,advanced_priority_list,7125.985600131831,2017-05-12,2440.7677300680075
6912.956675999601,advanced_priority_list,6876.198082114526,2017-05-12,1351.194224407891
6608.942246675682,advanced_priority_list,6587.277232552835,2017-05-12,469.37283694317836
6416.380328747091,advanced_priority_list,6403.503396276651,2017-05-12,165.81538984826935
6385.550797868399,advanced_priority_list,6364.150573344236,2017-05-12,457.96960968457444
6433.840898651353,advanced_priority_list,6416.633130516812,2017-05-12,296.1072841721197
6801.743361710841,advanced_priority_list,6784.350575413511,2017-05-12,302.50901518457704
8031.470687776812,advanced_priority_list,7573.917239438699,2017-05-12,209355.1580860986
9413.668775272828,advanced_priority_list,8683.283497848131,2017-05-12,533462.6534787517
10049.612151317953,advanced_priority_list,9533.702747342037,2017-05-12,266162.5131107855
10618.447121561294,advanced_priority_list,9713.342730254071,2017-05-12,819213.9591636179
10582.259175931202,advanced_priority_list,10095.098181290596,2017-05-12,237325.83469922462
10784.459225213588,advanced_priority_list,9954.949943293257,2017-05-12,688085.6487919831
11010.25991042285,advanced_priority_list,10082.59461834094,2017-05-12,860562.8941334165
10913.070437703464,advanced_priority_list,10019.915469679345,2017-05-12,797725.7969061645
10121.994743114474,advanced_priority_list,10010.975466241447,2017-05-12,12325.279837409757
10048.500365999196,advanced_priority_list,9949.305026315222,2017-05-12,9839.715415019076
9973.459455633787,advanced_priority_list,9887.597146285498,2017-05-12,7372.336166621323
10520.361906948583,advanced_priority_list,10042.054046877323,2017-05-12,228778.40900594776
11000.04792625499,advanced_priority_list,10165.619567350783,2017-05-12,696270.6861435696
10655.769207443907,advanced_priority_list,10449.082526226584,2017-05-12,42719.384192631296
10067.442375003693,advanced_priority_list,9857.080167202152,2017-05-12,44252.258471138906
9625.549363683956,advanced_priority_list,9525.255372429305,2017-05-12,10058.884681788151
9196.384293302803,advanced_priority_list,9085.590914154567,2017-05-12,12275.172863084676
8901.11075303689,advanced_priority_list,8808.414941567138,2017-05-12,8592.513464035766
8926.206514301593,advanced_priority_list,8586.67641194713,2017-05-12,115280.69040483242
9033.151717763547,advanced_priority_list,8788.903448378562,2017-05-12,59657.217097560286
9250.856528496619,advanced_priority_list,9355.745507215,2017-05-12,11001.697856585113
9490.3547946398,advanced_priority_list,9592.981890079493,2017-05-12,10532.3207183879
9509.580425869975,advanced_priority_list,9623.598430994261,2017-05-12,13000.105492521707
9452.472778723488,advanced_priority_list,9572.594438436736,2017-05-12,14429.213132265333
9546.382986071465,advanced_priority_list,9649.100427273024,2017-05-12,10550.872726995785
9573.902091771859,advanced_priority_list,9674.593110326041,2017-05-12,10138.681217478612
9613.603623929466,advanced_priority_list,9712.908969017972,2017-05-12,9861.551563147148
9697.918083558257,advanced_priority_list,9789.498776885976,2017-05-12,8387.023390385551
9761.857930691804,advanced_priority_list,9840.65178105544,2017-05-12,6208.470855127062
9843.096845931705,advanced_priority_list,9891.804785224904,2017-05-12,2372.463350189975
9813.30471227958,advanced_priority_list,9866.218969914426,2017-05-12,2799.9186610468428
9535.462947455817,advanced_priority_list,9605.976961351218,2017-05-12,4972.226155640827
9091.17210157826,advanced_priority_list,8828.507291848666,2017-05-12,68992.80227028418
8681.5153984352,advanced_priority_list,8100.935299725539,2017-05-12,337073.25101771957
8289.339363344981,advanced_priority_list,7731.655949260996,2017-05-12,311010.7903443701
4047.4579957800324,advanced_priority_list,3773.567557334878,2017-05-12,75015.97227167888
6697.8525303129145,simple_priority_list,6489.140843858782,2018-03-18,43560.56806252798
6976.865400395238,simple_priority_list,6785.102234906571,2018-03-18,36773.11163823398
7012.153738905868,simple_priority_list,6821.523707564162,2018-03-18,36339.80884933979
6803.608142382733,simple_priority_list,6590.753722276866,2018-03-18,45307.004158604774
6415.621602704007,simple_priority_list,6128.9611491097985,2018-03-18,82174.21565483752
6377.884923470708,simple_priority_list,6065.993159557171,2018-03-18,97276.47239709752
6162.593438066886,simple_priority_list,5831.847532934607,2018-03-18,109392.85376177017
6243.303783955784,simple_priority_list,5942.204489539672,2018-03-18,90660.78509788029
6743.931640172337,simple_priority_list,6514.710557584722,2018-03-18,52542.30470263842
6621.175874043991,simple_priority_list,6370.4802692281655,2018-03-18,62848.286273972495
6123.587465408447,simple_priority_list,5821.084296032339,2018-03-18,91508.16748259054
5698.326454459022,simple_priority_list,5338.477079088167,2018-03-18,129491.57295479476
5392.223481894034,simple_priority_list,4976.881456247227,2018-03-18,172508.99826839296
5669.60044592265,simple_priority_list,5287.841060237781,2018-03-18,145740.22855848848
5976.78795784785,simple_priority_list,5622.542079985729,2018-03-18,125490.14198230427
6022.902989371945,simple_priority_list,5685.097677481726,2018-03-18,114112.42874124809
6003.389428650995,simple_priority_list,5668.693477542177,2018-03-18,112021.3796886363
6186.787616674901,simple_priority_list,5856.543420994038,2018-03-18,109061.2287809004
6280.923836340618,simple_priority_list,5965.578577172671,2018-03-18,99442.63247969966
6209.594634031679,simple_priority_list,5867.874571976863,2018-03-18,116772.60081074701
6500.622519974196,simple_priority_list,6175.355891308869,2018-03-18,105798.37972330747
7306.139590249684,simple_priority_list,6621.832686552745,2018-03-18,468275.9384472919
7720.739799932473,simple_priority_list,6655.386395015843,2018-03-18,1134977.8773674571
7597.341383653961,simple_priority_list,6556.504481681768,2018-03-18,1083341.4565070728
7751.167117489264,simple_priority_list,6738.855821004219,2018-03-18,1024774.1609912312
8359.186337731779,simple_priority_list,7225.421721632059,2018-03-18,1285422.2047197437
8352.094528232254,simple_priority_list,7214.356049495877,2018-03-18,1294448.8459973636
7942.345580745712,simple_priority_list,6935.78566771337,2018-03-18,1013162.8585236771
7942.031388678678,simple_priority_list,6917.649111798298,2018-03-18,1049359.049186632
8018.025767255809,simple_priority_list,7003.212663567871,2018-03-18,1029845.6354167467
8196.550753002111,simple_priority_list,7216.168672088857,2018-03-18,961149.024575802
8681.990935365015,simple_priority_list,7490.44828910861,2018-03-18,1419773.8778477155
8584.170781385452,simple_priority_list,7687.9071194872395,2018-03-18,803288.5516391932
8636.905874601352,simple_priority_list,7771.4627459938565,2018-03-18,748991.8088539308
8847.6111332331,simple_priority_list,8016.706318193506,2018-03-18,690402.8116559816
9725.366038424203,simple_priority_list,8530.662867789932,2018-03-18,1427315.665923581
11182.83291527279,simple_priority_list,9403.919240155697,2018-03-18,3164533.863518598
9908.392028509606,simple_priority_list,9390.788143419515,2018-03-18,267913.7818603565
9211.866875330385,simple_priority_list,8701.256830035074,2018-03-18,260722.6183564791
9350.757136726214,simple_priority_list,8864.65149608906,2018-03-18,236298.69385925747
9323.785080831793,simple_priority_list,8813.098792147863,2018-03-18,260800.4854497662
8520.208284905819,simple_priority_list,7882.818770094958,2018-03-18,406265.39359082404
8050.875449072648,simple_priority_list,7372.420172483024,2018-03-18,460301.56233230344
8083.273519996062,simple_priority_list,7400.874465833216,2018-03-18,465668.4691223461
8164.106991360799,simple_priority_list,7482.597719158097,2018-03-18,464454.88809825666
7942.237034160408,simple_priority_list,7238.47256526465,2018-03-18,495284.4276801283
7232.98053646272,simple_priority_list,6451.017122415735,2018-03-18,611466.7809080168
3421.4984723225452,simple_priority_list,3010.5649347317544,2018-03-18,168866.3723168819
6697.8525303129145,simple_priority_list_ED,6705.789236041363,2018-03-18,62.99129781999425
6976.865400395238,simple_priority_list_ED,6968.250528288341,2018-03-18,74.21602141818602
7012.153738905868,simple_priority_list_ED,7007.719766542583,2018-03-18,19.660110918372844
6803.608142382733,simple_priority_list_ED,6797.711927637724,2018-03-18,34.76534831925406
6415.621602704007,simple_priority_list_ED,6390.38942661132,2018-03-18,636.6627103723674
6377.884923470708,simple_priority_list_ED,6337.935973269201,2018-03-18,1595.9186222024625
6162.593438066886,simple_priority_list_ED,6128.160965007996,2018-03-18,1185.59520095116
6243.303783955784,simple_priority_list_ED,6219.96724128253,2018-03-18,544.5942239405798
6743.931640172337,simple_priority_list_ED,6718.689777616678,2018-03-18,637.1516252787941
6621.175874043991,simple_priority_list_ED,6600.664050628698,2018-03-18,420.7348998201742
6123.587465408447,simple_priority_list_ED,6115.043357363858,2018-03-18,73.00178227760941
5698.326454459022,simple_priority_list_ED,5683.122731512369,2018-03-18,231.15319143858952
5392.223481894034,simple_priority_list_ED,5369.013191899241,2018-03-18,538.717561642394
5669.60044592265,simple_priority_list_ED,5643.718976876655,2018-03-18,669.8504399787917
5976.78795784785,simple_priority_list_ED,5944.726673420474,2018-03-18,1027.9259591330733
6022.902989371945,simple_priority_list_ED,5997.1122178248625,2018-03-18,665.1638969938178
6003.389428650995,simple_priority_list_ED,5970.9121696650545,2018-03-18,1054.7723512398434
6186.787616674901,simple_priority_list_ED,6141.299187865376,2018-03-18,2069.197155559263
6280.923836340618,simple_priority_list_ED,6246.128484335063,2018-03-18,1210.7165211905003
6209.594634031679,simple_priority_list_ED,6154.356162529395,2018-03-18,3051.2887339085946
6500.622519974196,simple_priority_list_ED,6416.768948392279,2018-03-18,7031.421467043694
7306.139590249684,simple_priority_list_ED,6810.497266550816,2018-03-18,245661.31304161393
7720.739799932473,simple_priority_list_ED,6849.90102118653,2018-03-18,758360.1785677259
7597.341383653961,simple_priority_list_ED,6771.068046063452,2018-03-18,682727.6284129594
7751.167117489264,simple_priority_list_ED,6928.792203970521,2018-03-18,676300.4983849595
8359.186337731779,simple_priority_list_ED,7362.913807000301,2018-03-18,992558.9554901031
8352.094528232254,simple_priority_list_ED,7349.763457546898,2018-03-18,1004667.5752612508
7942.345580745712,simple_priority_list_ED,7099.653372075365,2018-03-18,710130.1585537078
7942.031388678678,simple_priority_list_ED,7086.504235281564,2018-03-18,731926.7101997683
8018.025767255809,simple_priority_list_ED,7165.439073811241,2018-03-18,726904.0698387426
8196.550753002111,simple_priority_list_ED,7362.803454976484,2018-03-18,695134.5569650338
8681.990935365015,simple_priority_list_ED,7599.8699050396235,2018-03-18,1170985.924272486
8584.170781385452,simple_priority_list_ED,7771.139739430466,2018-03-18,661019.4751824102
8636.905874601352,simple_priority_list_ED,7850.249200942882,2018-03-18,618828.7222114087
8847.6111332331,simple_priority_list_ED,8074.526674114124,2018-03-18,597659.5809312799
9725.366038424203,simple_priority_list_ED,8854.940170652128,2018-03-18,757641.1912867705
11182.83291527279,simple_priority_list_ED,9876.891614046477,2018-03-18,1705482.6822486734
9908.392028509606,simple_priority_list_ED,9863.679418953354,2018-03-18,1999.217453329889
9211.866875330385,simple_priority_list_ED,9344.9254817427,2018-03-18,17704.5927403877
9350.757136726214,simple_priority_list_ED,9463.306678451196,2018-03-18,12667.399342503508
9323.785080831793,simple_priority_list_ED,9076.581890079493,2018-03-18,61109.417518117836
8520.208284905819,simple_priority_list_ED,7953.801974625923,2018-03-18,320816.10832488525
8050.875449072648,simple_priority_list_ED,7494.458531960801,2018-03-18,309599.7856482514
8083.273519996062,simple_priority_list_ED,7520.794397996075,2018-03-18,316382.7626858763
8164.106991360799,simple_priority_list_ED,7599.845651847578,2018-03-18,318390.85926925467
7942.237034160408,simple_priority_list_ED,7376.145404647061,2018-03-18,320459.73300507705
7232.98053646272,simple_priority_list_ED,6666.255726828196,2018-03-18,321177.00985528727
3421.4984723225452,simple_priority_list_ED,3142.7291333675166,2018-03-18,77712.34434142364
6697.8525303129145,advanced_priority_list,6705.789236041363,2018-03-18,62.99129781999425
6976.865400395238,advanced_priority_list,6968.250528288341,2018-03-18,74.21602141818602
7012.153738905868,advanced_priority_list,7007.719766542583,2018-03-18,19.660110918372844
6803.608142382733,advanced_priority_list,6797.711927637724,2018-03-18,34.76534831925406
6415.621602704007,advanced_priority_list,6390.38942661132,2018-03-18,636.6627103723674
6377.884923470708,advanced_priority_list,6337.935973269201,2018-03-18,1595.9186222024625
6162.593438066886,advanced_priority_list,6128.160965007996,2018-03-18,1185.59520095116
6243.303783955784,advanced_priority_list,6219.96724128253,2018-03-18,544.5942239405798
6743.931640172337,advanced_priority_list,6718.689777616678,2018-03-18,637.1516252787941
6621.175874043991,advanced_priority_list,6600.664050628698,2018-03-18,420.7348998201742
6123.587465408447,advanced_priority_list,6115.043357363858,2018-03-18,73.00178227760941
5698.326454459022,advanced_priority_list,5683.122731512369,2018-03-18,231.15319143858952
5392.223481894034,advanced_priority_list,5369.013191899241,2018-03-18,538.717561642394
5669.60044592265,advanced_priority_list,5643.718976876655,2018-03-18,669.8504399787917
5976.78795784785,advanced_priority_list,5944.726673420474,2018-03-18,1027.9259591330733
6022.902989371945,advanced_priority_list,5997.1122178248625,2018-03-18,665.1638969938178
6003.389428650995,advanced_priority_list,5970.9121696650545,2018-03-18,1054.7723512398434
6186.787616674901,advanced_priority_list,6141.299187865376,2018-03-18,2069.197155559263
6280.923836340618,advanced_priority_list,6246.128484335063,2018-03-18,1210.7165211905003
6209.594634031679,advanced_priority_list,6154.356162529395,2018-03-18,3051.2887339085946
6500.622519974196,advanced_priority_list,6416.768948392279,2018-03-18,7031.421467043694
7306.139590249684,advanced_priority_list,6810.497266550816,2018-03-18,245661.31304161393
7720.739799932473,advanced_priority_list,6849.90102118653,2018-03-18,758360.1785677259
7597.341383653961,advanced_priority_list,7148.1039291478855,2018-03-18,201814.2905310984
7751.167117489264,advanced_priority_list,6928.792203970521,2018-03-18,676300.4983849595
8359.186337731779,advanced_priority_list,7362.913807000301,2018-03-18,992558.9554901031
8352.094528232254,advanced_priority_list,7349.763457546898,2018-03-18,1004667.5752612508
7942.345580745712,advanced_priority_list,7099.653372075365,2018-03-18,710130.1585537078
7942.031388678678,advanced_priority_list,7086.504235281564,2018-03-18,731926.7101997683
8018.025767255809,advanced_priority_list,7165.439073811241,2018-03-18,726904.0698387426
8196.550753002111,advanced_priority_list,7362.803454976484,2018-03-18,695134.5569650338
8681.990935365015,advanced_priority_list,7599.8699050396235,2018-03-18,1170985.924272486
8584.170781385452,advanced_priority_list,8523.623814990638,2018-03-18,3665.9351396146576
8636.905874601352,advanced_priority_list,8602.616861181228,2018-03-18,1175.7364413254656
8847.6111332331,advanced_priority_list,8826.564490940627,2018-03-18,442.96115178730577
9725.366038424203,advanced_priority_list,9248.598034328676,2018-03-18,227307.72972923287
11182.83291527279,advanced_priority_list,9894.6469846316,2018-03-18,1659422.991901908
9908.392028509606,advanced_priority_list,9763.311523241318,2018-03-18,21048.353008901773
9211.866875330385,advanced_priority_list,9177.88346692965,2018-03-18,1154.872046531101
9350.757136726214,advanced_priority_list,9303.404613389397,2018-03-18,2242.2614663637396
9323.785080831793,advanced_priority_list,9263.815321834521,2018-03-18,3596.3719941907816
8520.208284905819,advanced_priority_list,8479.412460652013,2018-03-18,1664.2992765474366
8050.875449072648,advanced_priority_list,8018.343811147368,2018-03-18,1058.307466101512
8083.273519996062,advanced_priority_list,8044.640872075364,2018-03-18,1492.481485364558
8164.106991360799,advanced_priority_list,8123.5757106050405,2018-03-18,1642.7847197021126
7942.237034160408,advanced_priority_list,7913.335041056529,2018-03-18,835.3252053766837
7232.98053646272,advanced_priority_list,7204.493101134107,2018-03-18,811.533971601918
3421.4984723225452,advanced_priority_list,3405.5642904281394,2018-03-18,253.89815264400994
10353.082492333924,simple_priority_list,9390.745125263642,2016-01-12,926093.2080597631
10210.007846195193,simple_priority_list,9464.909896816716,2016-01-12,555170.9541680103
10153.824576003613,simple_priority_list,9410.933575514497,2016-01-12,551887.0386077209
10047.835683799109,simple_priority_list,9320.434954783988,2016-01-12,529111.8205717285
10024.202873210379,simple_priority_list,9131.489049216652,2016-01-12,796937.9715495025
9728.136136274785,simple_priority_list,8802.339978389748,2016-01-12,857098.5259546968
9367.440802435754,simple_priority_list,8563.5800312293,2016-01-12,646192.1394846365
9272.511500117394,simple_priority_list,8469.42181223295,2016-01-12,644953.0467863354
8997.571243043854,simple_priority_list,8180.232976124506,2016-01-12,668041.8425707233
8740.557085208118,simple_priority_list,7897.027771277062,2016-01-12,711541.7034609981
8693.964926899542,simple_priority_list,7857.482187841282,2016-01-12,699703.3727424083
10425.110982810182,simple_priority_list,9074.186489672973,2016-01-12,1824996.986158024
10322.68141837477,simple_priority_list,9987.45072554879,2016-01-12,112379.61741258686
10094.788856711239,simple_priority_list,9734.031550674536,2016-01-12,130145.83385885945
10008.788556819638,simple_priority_list,9621.803705259861,2016-01-12,149757.27533674255
9711.464080256304,simple_priority_list,9292.25847989256,2016-01-12,175733.33537632742
9866.088915964872,simple_priority_list,9472.512882975254,2016-01-12,154902.09374384518
10795.714081130798,simple_priority_list,10050.44173176139,2016-01-12,555430.8747345975
11320.628730758242,simple_priority_list,10227.362604309752,2016-01-12,1195230.8232396867
11663.726077147865,simple_priority_list,10609.111947565041,2016-01-12,1112210.962315737
11987.300763256013,simple_priority_list,10936.963054171061,2016-01-12,1103209.3031258245
12523.047795957367,simple_priority_list,11374.629538609384,2016-01-12,1318864.493810178
12542.451006173207,simple_priority_list,12097.430683265167,2016-01-12,198043.08780117604
12833.376413419133,simple_priority_list,12356.153090936134,2016-01-12,227742.09952171316
12777.753396011485,simple_priority_list,12301.259615511592,2016-01-12,227046.32285508074
12656.724694529872,simple_priority_list,12277.03644536348,2016-01-12,144163.16655504078
12915.274748341524,simple_priority_list,12574.246353595354,2016-01-12,116300.36602314976
13713.841469101928,simple_priority_list,12998.350761450816,2016-01-12,511926.95273508865
14336.378251331204,simple_priority_list,13270.432969198104,2016-01-12,1136239.3445018134
14337.143067071731,simple_priority_list,13307.122021174735,2016-01-12,1060943.3549907415
14529.986817984898,simple_priority_list,13543.221839146048,2016-01-12,973705.1234628358
15185.363475433136,simple_priority_list,14076.879849505578,2016-01-12,1228735.9489495063
15802.116695253186,simple_priority_list,14637.781083442867,2016-01-12,1355677.4169297083
16414.72324442571,simple_priority_list,14943.500782399922,2016-01-12,2164495.53276922
16559.875624671244,simple_priority_list,15195.630076160007,2016-01-12,1861165.9166327254
16694.24311603055,simple_priority_list,15382.270193741517,2016-01-12,1721272.9488196245
16605.78572024734,simple_priority_list,15226.75734836507,2016-01-12,1901719.25045626
15953.350076491599,simple_priority_list,14871.822137835303,2016-01-12,1169702.682094137
15211.93589251189,simple_priority_list,14468.077401565592,2016-01-12,553325.4545529049
14862.147370070245,simple_priority_list,14074.66835821656,2016-01-12,620123.1941100544
14370.53854520014,simple_priority_list,13491.777049978888,2016-01-12,772221.7654834898
13321.741409722006,simple_priority_list,12653.50661058864,2016-01-12,446537.7467728104
12288.695031283756,simple_priority_list,11815.717917759648,2016-01-12,223707.349917597
11702.824361149233,simple_priority_list,11062.957068809648,2016-01-12,409430.1518059911
10761.16652363757,simple_priority_list,10201.053077430483,2016-01-12,313727.0726219801
9810.428098057542,simple_priority_list,9377.198215817698,2016-01-12,187688.13086554935
9462.182527690617,simple_priority_list,8979.318465991866,2016-01-12,233157.7020802147
4696.503616370638,simple_priority_list,4452.524153779265,2016-01-12,59525.97816637508
10353.082492333924,simple_priority_list_ED,9866.232939753045,2016-01-12,237022.48684820245
10210.007846195193,simple_priority_list_ED,9917.404570374001,2016-01-12,85616.67702129218
10153.824576003613,simple_priority_list_ED,9879.018862488974,2016-01-12,75518.18018028991
10047.835683799109,simple_priority_list_ED,9815.065965744961,2016-01-12,54181.7416430072
10024.202873210379,simple_priority_list_ED,9661.94222936343,2016-01-12,131232.77408040556
9728.136136274785,simple_priority_list_ED,9413.234829584355,2016-01-12,99162.8329553402
9367.440802435754,simple_priority_list_ED,9239.276427381814,2016-01-12,16426.107032967153
9272.511500117394,simple_priority_list_ED,8815.336327182024,2016-01-12,209009.13874848632
8997.571243043854,simple_priority_list_ED,8206.569802171198,2016-01-12,625683.2794626188
8740.557085208118,simple_priority_list_ED,7955.745460193872,2016-01-12,615929.2867575025
8693.964926899542,simple_priority_list_ED,7929.365938412913,2016-01-12,584611.6131947755
10425.110982810182,simple_priority_list_ED,9238.301390660587,2016-01-12,1408517.0080182883
10322.68141837477,simple_priority_list_ED,10315.812428239096,2016-01-12,47.18302548398413
10094.788856711239,simple_priority_list_ED,10122.556754145135,2016-01-12,771.0561278993679
10008.788556819638,simple_priority_list_ED,10032.859717252959,2016-01-12,579.4207646066776
9711.464080256304,simple_priority_list_ED,9789.573282691945,2016-01-12,6101.047505131841
9866.088915964872,simple_priority_list_ED,9930.62821472,2016-01-12,4165.321083803625
10795.714081130798,simple_priority_list_ED,10367.170323374976,2016-01-12,183649.7523114809
11320.628730758242,simple_priority_list_ED,10495.89102411579,2016-01-12,680192.2847578519
11663.726077147865,simple_priority_list_ED,10781.227920892943,2016-01-12,778802.9957933365
11987.300763256013,simple_priority_list_ED,11027.080149147023,2016-01-12,922023.6277598459
12523.047795957367,simple_priority_list_ED,11612.8350036354,2016-01-12,828487.327306552
12542.451006173207,simple_priority_list_ED,12441.076679058306,2016-01-12,10276.754197999046
12833.376413419133,simple_priority_list_ED,12656.374507312816,2016-01-12,31329.67476526968
12777.753396011485,simple_priority_list_ED,12610.388438105601,2016-01-12,28011.029134838253
12656.724694529872,simple_priority_list_ED,12595.003588214608,2016-01-12,3809.4949647801805
12915.274748341524,simple_priority_list_ED,12856.70515680135,2016-01-12,3430.3970531828054
13713.841469101928,simple_priority_list_ED,13228.524921326798,2016-01-12,235532.15154437
14336.378251331204,simple_priority_list_ED,13461.684476289935,2016-01-12,765089.2000959461
14337.143067071731,simple_priority_list_ED,13492.912817339819,2016-01-12,712724.7145624072
14529.986817984898,simple_priority_list_ED,13712.428487224812,2016-01-12,668401.6241952188
15185.363475433136,simple_priority_list_ED,14185.346415393335,2016-01-12,1000034.1203706479
15802.116695253186,simple_priority_list_ED,14677.945445329718,2016-01-12,1263760.9991544907
16414.72324442571,simple_priority_list_ED,14949.671601629154,2016-01-12,2146376.316060887
16559.875624671244,simple_priority_list_ED,15456.608618505892,2016-01-12,1217198.0868930581
16694.24311603055,simple_priority_list_ED,15915.397400198168,2016-01-12,606600.6490704551
16605.78572024734,simple_priority_list_ED,15488.75424209158,2016-01-12,1247759.32319084
15953.350076491599,simple_priority_list_ED,14885.773475544553,2016-01-12,1139719.7988896489
15211.93589251189,simple_priority_list_ED,14534.230821794617,2016-01-12,459284.16287590394
14862.147370070245,simple_priority_list_ED,14184.95329430656,2016-01-12,458591.8162494301
14370.53854520014,simple_priority_list_ED,13666.133537163703,2016-01-12,496186.41534681135
13321.741409722006,simple_priority_list_ED,12935.127010396394,2016-01-12,149470.69376590368
12288.695031283756,simple_priority_list_ED,12234.43485372391,2016-01-12,2944.166868826108
11702.824361149233,simple_priority_list_ED,11395.572883722294,2016-01-12,94403.47038103646
10761.16652363757,simple_priority_list_ED,10484.003827664365,2016-01-12,76819.16003913566
9810.428098057542,simple_priority_list_ED,9853.842829111327,2016-01-12,1884.8388724724518
9462.182527690617,simple_priority_list_ED,9554.721910742039,2016-01-12,8563.537415537845
4696.503616370638,simple_priority_list_ED,4749.311,2016-01-12,2788.619765778561
10353.082492333924,advanced_priority_list,9866.232939753045,2016-01-12,237022.48684820245
10210.007846195193,advanced_priority_list,10196.557156332445,2016-01-12,180.92105778382702
10153.824576003613,advanced_priority_list,10115.99489364268,2016-01-12,1431.0848675290524
10047.835683799109,advanced_priority_list,10008.584437836334,2016-01-12,1540.6603096301974
10024.202873210379,advanced_priority_list,9799.966885823998,2016-01-12,50281.778039145065
9728.136136274785,advanced_priority_list,9455.140752128034,2016-01-12,74526.47976543184
9367.440802435754,advanced_priority_list,9239.276427381814,2016-01-12,16426.107032967153
9272.511500117394,advanced_priority_list,8815.336327182024,2016-01-12,209009.13874848632
8997.571243043854,advanced_priority_list,8206.569802171198,2016-01-12,625683.2794626188
8740.557085208118,advanced_priority_list,7955.745460193872,2016-01-12,615929.2867575025
8693.964926899542,advanced_priority_list,7929.365938412913,2016-01-12,584611.6131947755
10425.110982810182,advanced_priority_list,9238.301390660587,2016-01-12,1408517.0080182883
10322.68141837477,advanced_priority_list,10290.514211498572,2016-01-12,1034.7291982161314
10094.788856711239,advanced_priority_list,10057.354656535434,2016-01-12,1401.3193428022405
10008.788556819638,advanced_priority_list,9949.529666936236,2016-01-12,3511.616030213156
9711.464080256304,advanced_priority_list,9657.217519007394,2016-01-12,2942.6894073317917
9866.088915964872,advanced_priority_list,9826.862708946825,2016-01-12,1538.695317022736
10795.714081130798,advanced_priority_list,10352.334411838803,2016-01-12,196585.53114147886
11320.628730758242,advanced_priority_list,10507.540114500673,2016-01-12,661113.0978876497
11663.726077147865,advanced_priority_list,11229.042250403652,2016-01-12,188950.02923299267
11987.300763256013,advanced_priority_list,11150.78651449754,2016-01-12,699756.0883759517
12523.047795957367,advanced_priority_list,11549.213799938741,2016-01-12,948352.651801605
12542.451006173207,advanced_priority_list,12441.076679058306,2016-01-12,10276.754197999046
12833.376413419133,advanced_priority_list,12656.374507312816,2016-01-12,31329.67476526968
12777.753396011485,advanced_priority_list,12610.388438105601,2016-01-12,28011.029134838253
12656.724694529872,advanced_priority_list,12595.003588214608,2016-01-12,3809.4949647801805
12915.274748341524,advanced_priority_list,12856.70515680135,2016-01-12,3430.3970531828054
13713.841469101928,advanced_priority_list,13228.524921326798,2016-01-12,235532.15154437
14336.378251331204,advanced_priority_list,13461.684476289935,2016-01-12,765089.2000959461
14337.143067071731,advanced_priority_list,13868.357274655926,2016-01-12,219760.1191709144
14529.986817984898,advanced_priority_list,13712.428487224812,2016-01-12,668401.6241952188
15185.363475433136,advanced_priority_list,14185.346415393335,2016-01-12,1000034.1203706479
15802.116695253186,advanced_priority_list,15343.300113691053,2016-01-12,210512.65551636083
16414.72324442571,advanced_priority_list,15612.480342952349,2016-01-12,643593.6729643963
16559.875624671244,advanced_priority_list,16161.43568089448,2016-01-12,158754.38879683107
16694.24311603055,advanced_priority_list,15915.397400198168,2016-01-12,606600.6490704551
16605.78572024734,advanced_priority_list,15488.75424209158,2016-01-12,1247759.32319084
15953.350076491599,advanced_priority_list,14885.773475544553,2016-01-12,1139719.7988896489
15211.93589251189,advanced_priority_list,14534.230821794617,2016-01-12,459284.16287590394
14862.147370070245,advanced_priority_list,14184.95329430656,2016-01-12,458591.8162494301
14370.53854520014,advanced_priority_list,13666.133537163703,2016-01-12,496186.41534681135
13321.741409722006,advanced_priority_list,12935.127010396394,2016-01-12,149470.69376590368
12288.695031283756,advanced_priority_list,12234.43485372391,2016-01-12,2944.166868826108
11702.824361149233,advanced_priority_list,11395.572883722294,2016-01-12,94403.47038103646
10761.16652363757,advanced_priority_list,10484.003827664365,2016-01-12,76819.16003913566
9810.428098057542,advanced_priority_list,9853.842829111327,2016-01-12,1884.8388724724518
9462.182527690617,advanced_priority_list,9389.602072627387,2016-01-12,5267.922457185438
4696.503616370638,advanced_priority_list,4668.172460937478,2016-01-12,802.6543681778911
10346.769385436215,simple_priority_list,9385.092406288157,2018-03-08,924822.612223335
10421.877589163556,simple_priority_list,9590.219787238677,2018-03-08,691654.6995025214
10811.340513671068,simple_priority_list,9605.280251978214,2018-03-08,1454581.3548346346
11073.849895283338,simple_priority_list,9600.122687286163,2018-03-08,2171871.88359115
11059.4748210227,simple_priority_list,9578.895133073584,2018-03-08,2192116.2123675053
10930.555956013144,simple_priority_list,9513.310666297311,2018-03-08,2008584.2112217147
9930.74561913791,simple_priority_list,9428.636221964081,2018-03-08,252113.8467302652
9760.205492081077,simple_priority_list,9224.808532395546,2018-03-08,286649.90444051044
9739.492097049595,simple_priority_list,9206.575836644082,2018-03-08,283999.74060459627
9925.238137457782,simple_priority_list,9447.862265166688,2018-03-08,227887.72344568232
10118.112579635488,simple_priority_list,9718.227457340698,2018-03-08,159908.1110327196
10899.34830312656,simple_priority_list,10193.940201962108,2018-03-08,497600.58918843785
12018.097032295242,simple_priority_list,10849.430046839096,2018-03-08,1365782.5228951557
12832.053836304334,simple_priority_list,11650.915055533427,2018-03-08,1395088.8194409849
13856.103120554806,simple_priority_list,12348.348027428177,2018-03-08,2273325.420849289
14098.609385927204,simple_priority_list,12623.794436343853,2018-03-08,2175079.135514543
14064.351099332423,simple_priority_list,12596.975411486477,2018-03-08,2153191.4092813637
14169.060458129017,simple_priority_list,12581.691644327337,2018-03-08,2519739.751030154
13044.116704022283,simple_priority_list,12725.733336916084,2018-03-08,101367.96844988031
13084.188295276013,simple_priority_list,12751.19571603242,2018-03-08,110884.0578313008
12945.898749850441,simple_priority_list,12563.230742775067,2018-03-08,146434.80363903823
12713.223505535329,simple_priority_list,12298.914059087772,2018-03-08,171652.31741568042
12330.254633601515,simple_priority_list,11831.936825848023,2018-03-08,248320.63752424638
12105.211133851433,simple_priority_list,11560.188289732549,2018-03-08,297049.9006114381
12027.043379401683,simple_priority_list,11471.392245306739,2018-03-08,308748.1828209971
11663.609881873535,simple_priority_list,11023.916817278747,2018-03-08,409207.21689067245
11335.615030776742,simple_priority_list,10591.52002327945,2018-03-08,553677.3801823944
11302.02252051641,simple_priority_list,10507.389160917748,2018-03-08,631442.1761870559
11276.546567467141,simple_priority_list,10452.98032453309,2018-03-08,678261.3565005097
11316.012236245158,simple_priority_list,10506.942929312281,2018-03-08,654593.1434208463
11596.55369106934,simple_priority_list,10892.164905864003,2018-03-08,496163.56072305125
12029.581004813055,simple_priority_list,11456.58975974924,2018-03-08,328318.9669197807
12343.555894583325,simple_priority_list,11878.841142374178,2018-03-08,215959.80092080915
12965.363478360909,simple_priority_list,12398.523053999688,2018-03-08,321308.0666900084
14112.763868953281,simple_priority_list,13294.715293241721,2018-03-08,669203.4722237124
15045.679760415578,simple_priority_list,14004.196597554901,2018-03-08,1084687.1785222797
14841.553116902585,simple_priority_list,14050.9650830212,2018-03-08,625029.4393164353
14670.101791764722,simple_priority_list,13853.729429524275,2018-03-08,666463.8338300473
14274.354919610098,simple_priority_list,13400.7573546844,2018-03-08,763172.705444109
13712.555428414295,simple_priority_list,12734.1707522777,2018-03-08,957236.5744989096
13089.841724966185,simple_priority_list,12382.712072762397,2018-03-08,500032.3450258506
12297.195037982186,simple_priority_list,11820.153118481,2018-03-08,227568.99296137725
11830.525296862099,simple_priority_list,11234.984100459089,2018-03-08,354669.31661312847
11353.325736966855,simple_priority_list,10610.824517073954,2018-03-08,551308.0615424471
10420.753233499348,simple_priority_list,9777.377548949948,2018-03-08,413932.2714694101
9604.710493477181,simple_priority_list,9136.112378406731,2018-03-08,219584.19344757884
9390.277762401205,simple_priority_list,8891.607674206802,2018-03-08,248671.85685981408
4694.869490647917,simple_priority_list,4449.949219979526,2018-03-08,59985.93898427787
10346.769385436215,simple_priority_list_ED,9853.516866210211,2018-03-08,243298.0477227991
10421.877589163556,simple_priority_list_ED,10007.087637427558,2018-03-08,172050.70406115183
10811.340513671068,simple_priority_list_ED,10019.901499840726,2018-03-08,626375.712612745
11073.849895283338,simple_priority_list_ED,10019.901499840726,2018-03-08,1110807.220256057
11059.4748210227,simple_priority_list_ED,9994.278431627263,2018-03-08,1134643.3479810776
10930.555956013144,simple_priority_list_ED,9943.013668748845,2018-03-08,975239.769135204
9930.74561913791,simple_priority_list_ED,9891.823411676396,2018-03-08,1514.9382336771055
9760.205492081077,simple_priority_list_ED,9738.476157876958,2018-03-08,472.1639649543119
9739.492097049595,simple_priority_list_ED,9712.908969017972,2018-03-08,706.6626959456789
9925.238137457782,simple_priority_list_ED,9891.879291030873,2018-03-08,1112.8126349340803
10118.112579635488,simple_priority_list_ED,10096.938342544545,2018-03-08,448.3483163834781
10899.34830312656,simple_priority_list_ED,10457.617074939717,2018-03-08,195126.4779554572
12018.097032295242,simple_priority_list_ED,10962.442730310668,2018-03-08,1114406.0052985381
12832.053836304334,simple_priority_list_ED,11848.419955178702,2018-03-08,967535.6120982737
13856.103120554806,simple_priority_list_ED,12672.021437928322,2018-03-08,1402049.4311315645
14098.609385927204,simple_priority_list_ED,12902.794186293198,2018-03-08,1429973.9916757168
14064.351099332423,simple_priority_list_ED,12871.958966330087,2018-03-08,1421798.9988458625
14169.060458129017,simple_priority_list_ED,12856.508596257965,2018-03-08,1722792.3901011655
13044.116704022283,simple_priority_list_ED,12980.074116731426,2018-03-08,4101.452986906951
13084.188295276013,simple_priority_list_ED,13010.984216901543,2018-03-08,5358.837090655627
12945.898749850441,simple_priority_list_ED,12856.62091656847,2018-03-08,7970.531515523363
12713.223505535329,simple_priority_list_ED,12625.707767815464,2018-03-08,7659.004348652162
12330.254633601515,simple_priority_list_ED,12245.10176123148,2018-03-08,7251.011672867291
12105.211133851433,simple_priority_list_ED,12024.040217182148,2018-03-08,6588.717712932068
12027.043379401683,simple_priority_list_ED,11694.855199840771,2018-03-08,110348.98663999239
11663.609881873535,simple_priority_list_ED,11092.383463624228,2018-03-08,326299.6209059325
11335.615030776742,simple_priority_list_ED,10767.496705743779,2018-03-08,322758.4312382596
11302.02252051641,simple_priority_list_ED,10715.635896417607,2018-03-08,343849.27292199055
11276.546567467141,simple_priority_list_ED,10663.924098703374,2018-03-08,375306.2892342136
11316.012236245158,simple_priority_list_ED,10702.812720778693,2018-03-08,376013.6457683081
11596.55369106934,simple_priority_list_ED,11001.173027548302,2018-03-08,354478.1344947521
12029.581004813055,simple_priority_list_ED,11681.78056710671,2018-03-08,120965.14446872474
12343.555894583325,simple_priority_list_ED,12254.512011602634,2018-03-08,7928.813096279118
12965.363478360909,simple_priority_list_ED,12703.2556089647,2018-03-08,68700.5351994197
14112.763868953281,simple_priority_list_ED,13494.372981376402,2018-03-08,382407.2898381206
15045.679760415578,simple_priority_list_ED,14121.93501065426,2018-03-08,853304.3627115991
14841.553116902585,simple_priority_list_ED,14169.184683354673,2018-03-08,452079.31043167296
14670.101791764722,simple_priority_list_ED,13979.343590224225,2018-03-08,477146.8929954617
14274.354919610098,simple_priority_list_ED,13572.645074557437,2018-03-08,492396.7066438295
13712.555428414295,simple_priority_list_ED,12995.786567528063,2018-03-08,513757.5999361463
13089.841724966185,simple_priority_list_ED,12687.24716737943,2018-03-08,162082.3777984753
12297.195037982186,simple_priority_list_ED,12234.43485372391,2018-03-08,3938.840728132899
11830.525296862099,simple_priority_list_ED,11525.55086993884,2018-03-08,93009.40107717065
11353.325736966855,simple_priority_list_ED,10794.125602337826,2018-03-08,312704.79056912416
10420.753233499348,simple_priority_list_ED,10161.68286347698,2018-03-08,67117.45662352645
9604.710493477181,simple_priority_list_ED,9671.609045114898,2018-03-08,4475.416211224165
9390.277762401205,simple_priority_list_ED,9487.812888464121,2018-03-08,9513.100816108892
4694.869490647917,simple_priority_list_ED,4749.311,2018-03-08,2963.87794053293
10346.769385436215,advanced_priority_list,9853.516866210211,2018-03-08,243298.0477227991
10421.877589163556,advanced_priority_list,10330.87474972212,2018-03-08,8281.5167864039
10811.340513671068,advanced_priority_list,10357.737678955387,2018-03-08,205755.53166210116
11073.849895283338,advanced_priority_list,10357.737678955387,2018-03-08,512816.7063741295
11059.4748210227,advanced_priority_list,10656.389744819187,2018-03-08,162477.57865799218
10930.555956013144,advanced_priority_list,10096.645394550575,2018-03-08,695406.8245188181
9930.74561913791,advanced_priority_list,9891.823411676396,2018-03-08,1514.9382336771055
9760.205492081077,advanced_priority_list,9738.476157876958,2018-03-08,472.1639649543119
9739.492097049595,advanced_priority_list,9712.908969017972,2018-03-08,706.6626959456789
9925.238137457782,advanced_priority_list,9891.879291030873,2018-03-08,1112.8126349340803
10118.112579635488,advanced_priority_list,10096.938342544545,2018-03-08,448.3483163834781
10899.34830312656,advanced_priority_list,10457.617074939717,2018-03-08,195126.4779554572
12018.097032295242,advanced_priority_list,10962.442730310668,2018-03-08,1114406.0052985381
12832.053836304334,advanced_priority_list,12353.788552765633,2018-03-08,228737.68143835466
13856.103120554806,advanced_priority_list,13034.716767342696,2018-03-08,674675.5412430898
14098.609385927204,advanced_priority_list,13682.533863218898,2018-03-08,173118.84059699037
14064.351099332423,advanced_priority_list,13303.284167985283,2018-03-08,579222.8739901535
14169.060458129017,advanced_priority_list,13057.009727553264,2018-03-08,1236656.8273740655
13044.116704022283,advanced_priority_list,12980.074116731426,2018-03-08,4101.452986906951
13084.188295276013,advanced_priority_list,13010.984216901543,2018-03-08,5358.837090655627
12945.898749850441,advanced_priority_list,12856.62091656847,2018-03-08,7970.531515523363
12713.223505535329,advanced_priority_list,12625.707767815464,2018-03-08,7659.004348652162
12330.254633601515,advanced_priority_list,12088.144065766017,2018-03-08,58617.527057627245
12105.211133851433,advanced_priority_list,11721.882278235971,2018-03-08,146941.01154745978
12027.043379401683,advanced_priority_list,11642.337221535865,2018-03-08,147998.82789987943
11663.609881873535,advanced_priority_list,11230.284771068269,2018-03-08,187770.65165439638
11335.615030776742,advanced_priority_list,10836.069497271057,2018-03-08,249545.7400454794
11302.02252051641,advanced_priority_list,10773.238414136267,2018-03-08,279612.63116024586
11276.546567467141,advanced_priority_list,10698.172867162993,2018-03-08,334516.13720351225
11316.012236245158,advanced_priority_list,10702.812720778693,2018-03-08,376013.6457683081
11596.55369106934,advanced_priority_list,11001.173027548302,2018-03-08,354478.1344947521
12029.581004813055,advanced_priority_list,11681.78056710671,2018-03-08,120965.14446872474
12343.555894583325,advanced_priority_list,12254.512011602634,2018-03-08,7928.813096279118
12965.363478360909,advanced_priority_list,12703.2556089647,2018-03-08,68700.5351994197
14112.763868953281,advanced_priority_list,13494.372981376402,2018-03-08,382407.2898381206
15045.679760415578,advanced_priority_list,14121.93501065426,2018-03-08,853304.3627115991
14841.553116902585,advanced_priority_list,14823.722194452279,2018-03-08,317.9417954288404
14670.101791764722,advanced_priority_list,14635.678226289934,2018-03-08,1184.9818599970247
14274.354919610098,advanced_priority_list,14192.33673742662,2018-03-08,6726.982208682126
13712.555428414295,advanced_priority_list,13491.460244891674,2018-03-08,48883.08017690127
13089.841724966185,advanced_priority_list,12899.201245162716,2018-03-08,36343.79253969692
12297.195037982186,advanced_priority_list,12234.43485372391,2018-03-08,3938.840728132899
11830.525296862099,advanced_priority_list,11525.55086993884,2018-03-08,93009.40107717065
11353.325736966855,advanced_priority_list,10794.125602337826,2018-03-08,312704.79056912416
10420.753233499348,advanced_priority_list,10161.68286347698,2018-03-08,67117.45662352645
9604.710493477181,advanced_priority_list,9671.609045114898,2018-03-08,4475.416211224165
9390.277762401205,advanced_priority_list,9309.925382327121,2018-03-08,6456.504983570062
4694.869490647917,advanced_priority_list,4654.9626911635605,2018-03-08,1592.5526450846178
7650.635453552202,simple_priority_list,7560.83865401398,2019-05-22,8063.465207307686
7474.513802056472,simple_priority_list,7345.119692351298,2019-05-22,16742.83562639456
7442.5439373492645,simple_priority_list,7305.1642557344485,2019-05-22,18873.176920588223
7500.911683503809,simple_priority_list,7374.785810082498,2019-05-22,15907.735946288703
7745.100481173053,simple_priority_list,7382.845910461094,2019-05-22,131228.3740017056
7667.440865973971,simple_priority_list,7275.825599718761,2019-05-22,153362.51676413932
7531.083397425257,simple_priority_list,7195.174259065067,2019-05-22,112834.9492338852
8046.305917853566,simple_priority_list,7323.378385609787,2019-05-22,522624.2168760799
8425.392427979059,simple_priority_list,7500.778431102322,2019-05-22,854911.0432203738
7964.064667395352,simple_priority_list,7445.141679106675,2019-05-22,269281.06777445093
7999.984556973563,simple_priority_list,7410.630721400186,2019-05-22,347337.9435050502
8702.066830594722,simple_priority_list,7722.927038199263,2019-05-22,958714.7330522229
9561.017351034876,simple_priority_list,8368.68678316303,2019-05-22,1421652.1830815992
10447.379676543305,simple_priority_list,9152.253330029456,2019-05-22,1677352.2534343107
11142.937242312226,simple_priority_list,9587.594253098854,2019-05-22,2419091.8140951865
10892.381708647605,simple_priority_list,9387.069310997822,2019-05-22,2265965.4145181375
10524.225362226816,simple_priority_list,9032.682099432399,2019-05-22,2224701.3047874165
10431.783734055818,simple_priority_list,8905.515638107467,2019-05-22,2329494.300709806
10059.994108787201,simple_priority_list,8870.21672560395,2019-05-22,1415570.2215343844
9490.106815788311,simple_priority_list,8822.740406287212,2019-05-22,445377.9245303886
9428.88041112967,simple_priority_list,8717.64870263291,2019-05-22,505850.54317122005
9294.295363699168,simple_priority_list,8547.609463363713,2019-05-22,557539.8337597687
9164.882238447663,simple_priority_list,8389.315626107707,2019-05-22,601503.5701764742
9069.235994363476,simple_priority_list,8288.878925784556,2019-05-22,608957.1544810853
8845.638575323695,simple_priority_list,8050.069968827413,2019-05-22,632929.4076424374
8715.087370926802,simple_priority_list,7920.861058250296,2019-05-22,630795.4357477184
8906.10130032188,simple_priority_list,8129.493655942904,2019-05-22,603119.4333078609
8939.361745815218,simple_priority_list,8135.186752431391,2019-05-22,646697.4199838787
8642.93050757629,simple_priority_list,7785.514341327069,2019-05-22,735162.4821455112
8507.253315060321,simple_priority_list,7634.468048935164,2019-05-22,761754.1207651616
8465.961336980108,simple_priority_list,7602.932907719545,2019-05-22,744818.0697119544
8394.103925822506,simple_priority_list,7530.997664389541,2019-05-22,744952.418524791
8518.304809636084,simple_priority_list,7692.760053699474,2019-05-22,681524.1440544359
8500.14368351467,simple_priority_list,7698.588593358496,2019-05-22,642490.5625552732
8509.121612391942,simple_priority_list,7724.081632155236,2019-05-22,616287.7705700485
8930.989110816237,simple_priority_list,8206.329678158861,2019-05-22,525131.2933393099
9223.130197414897,simple_priority_list,8522.446552844569,2019-05-22,490957.5697683583
9315.027853507454,simple_priority_list,8642.487785168072,2019-05-22,452310.1435219404
9494.395916879177,simple_priority_list,8890.62566202382,2019-05-22,364538.5206481028
9641.570411698238,simple_priority_list,9082.266966016346,2019-05-22,312820.3443516364
10163.247444868095,simple_priority_list,9204.651600625053,2019-05-22,918905.9926000303
10577.920937815295,simple_priority_list,9238.473684315964,2019-05-22,1794118.9449069013
9673.629837314753,simple_priority_list,9237.62004068606,2019-05-22,190104.54275619346
9441.350097086357,simple_priority_list,8943.034477671597,2019-05-22,248318.4565527155
8962.760044538689,simple_priority_list,8370.553941411446,2019-05-22,350708.06858115405
8453.629049081095,simple_priority_list,7808.293623795653,2019-05-22,416457.8111283428
8110.737505760502,simple_priority_list,7436.797492304218,2019-05-22,454195.1417374561
4014.862432171396,simple_priority_list,3677.252012783841,2019-05-22,113980.7952790407
7650.635453552202,simple_priority_list_ED,7665.740492947666,2019-05-22,228.16221513851315
7474.513802056472,simple_priority_list_ED,7468.121453265926,2019-05-22,40.86212305999285
7442.5439373492645,simple_priority_list_ED,7428.615835223613,2019-05-22,193.9920288225665
7500.911683503809,simple_priority_list_ED,7494.458531960801,2019-05-22,41.64316483702733
7745.100481173053,simple_priority_list_ED,7507.6258586486365,2019-05-22,56394.19634311396
7667.440865973971,simple_priority_list_ED,7402.292095784365,2019-05-22,70303.87033306037
7531.083397425257,simple_priority_list_ED,7323.30632555139,2019-05-22,43171.3115964783
8046.305917853566,simple_priority_list_ED,7441.812265741906,2019-05-22,365412.57544329227
8425.392427979059,simple_priority_list_ED,7599.827461953542,2019-05-22,681557.5131287125
7964.064667395352,simple_priority_list_ED,7547.146028606177,2019-05-22,173821.1513698186
7999.984556973563,simple_priority_list_ED,7520.798035974882,2019-05-22,229619.7219068192
8702.066830594722,simple_priority_list_ED,7797.592020787566,2019-05-22,818074.6815756909
9561.017351034876,simple_priority_list_ED,8696.512670175687,2019-05-22,747368.3432274478
10447.379676543305,simple_priority_list_ED,9682.79028663713,2019-05-22,584596.935157098
11142.937242312226,simple_priority_list_ED,10019.901499840726,2019-05-22,1261209.2788685139
10892.381708647605,simple_priority_list_ED,9866.442487332333,2019-05-22,1052551.2858329855
10524.225362226816,simple_priority_list_ED,9592.981890079493,2019-05-22,867214.4044170033
10431.783734055818,simple_priority_list_ED,9498.622,2019-05-22,870790.8219060624
10059.994108787201,simple_priority_list_ED,9474.600693370998,2019-05-22,342685.4508126477
9490.106815788311,simple_priority_list_ED,9437.368404308476,2019-05-22,2781.340045416405
9428.88041112967,simple_priority_list_ED,9358.12069960139,2019-05-22,5006.936775565487
9294.295363699168,simple_priority_list_ED,8878.952988663912,2019-05-22,172509.2884999271
9164.882238447663,simple_priority_list_ED,8402.171384049245,2019-05-22,581727.8474171644
9069.235994363476,simple_priority_list_ED,8312.107291848666,2019-05-22,573243.8721717602
8845.638575323695,simple_priority_list_ED,8100.935299725539,2019-05-22,554582.9686866236
8715.087370926802,simple_priority_list_ED,7982.134683251647,2019-05-22,537219.6423702323
8906.10130032188,simple_priority_list_ED,8166.893199124952,2019-05-22,546428.6168751671
8939.361745815218,simple_priority_list_ED,8180.088416983641,2019-05-22,576495.987874985
8642.93050757629,simple_priority_list_ED,7863.50505178169,2019-05-22,607504.0411406194
8507.253315060321,simple_priority_list_ED,7718.424351614236,2019-05-22,622251.1335714253
8465.961336980108,simple_priority_list_ED,7692.073933663734,2019-05-22,598901.7130117598
8394.103925822506,simple_priority_list_ED,7626.17666724444,2019-05-22,589712.2744672244
8518.304809636084,simple_priority_list_ED,7771.163992622513,2019-05-22,558219.4004477051
8500.14368351467,simple_priority_list_ED,7784.341020587167,2019-05-22,512373.4522541054
8509.121612391942,simple_priority_list_ED,7810.71811704892,2019-05-22,487767.44230735034
8930.989110816237,simple_priority_list_ED,8577.712053701796,2019-05-22,124804.67908344005
9223.130197414897,simple_priority_list_ED,9199.668945932903,2019-05-22,550.4303211013948
9315.027853507454,simple_priority_list_ED,9292.103379881462,2019-05-22,525.5314910287842
9494.395916879177,simple_priority_list_ED,9478.796482078329,2019-05-22,243.3423661059086
9641.570411698238,simple_priority_list_ED,9623.598430994261,2019-05-22,322.99209042410155
10163.247444868095,simple_priority_list_ED,9712.871716114987,2019-05-22,202838.2970498931
10577.920937815295,simple_priority_list_ED,9738.401652070988,2019-05-22,704792.6311366316
9673.629837314753,simple_priority_list_ED,9738.401652070988,2019-05-22,4195.387986816083
9441.350097086357,simple_priority_list_ED,9515.242814699406,2019-05-22,5460.133716241828
8962.760044538689,simple_priority_list_ED,8709.677571544318,2019-05-22,64050.73813694633
8453.629049081095,simple_priority_list_ED,7876.723310172825,2019-05-22,332820.231585297
8110.737505760502,simple_priority_list_ED,7547.146028606177,2019-05-22,317635.3531209938
4014.862432171396,simple_priority_list_ED,3734.0583013137584,2019-05-22,78850.95990671325
7650.635453552202,advanced_priority_list,7665.740492947666,2019-05-22,228.16221513851315
7474.513802056472,advanced_priority_list,7468.121453265926,2019-05-22,40.86212305999285
7442.5439373492645,advanced_priority_list,7428.615835223613,2019-05-22,193.9920288225665
7500.911683503809,advanced_priority_list,7494.458531960801,2019-05-22,41.64316483702733
7745.100481173053,advanced_priority_list,7507.6258586486365,2019-05-22,56394.19634311396
7667.440865973971,advanced_priority_list,7402.292095784365,2019-05-22,70303.87033306037
7531.083397425257,advanced_priority_list,7323.30632555139,2019-05-22,43171.3115964783
8046.305917853566,advanced_priority_list,7441.812265741906,2019-05-22,365412.57544329227
8425.392427979059,advanced_priority_list,7599.827461953542,2019-05-22,681557.5131287125
7964.064667395352,advanced_priority_list,7937.077602627517,2019-05-22,728.3016647833408
7999.984556973563,advanced_priority_list,7520.798035974882,2019-05-22,229619.7219068192
8702.066830594722,advanced_priority_list,7797.592020787566,2019-05-22,818074.6815756909
9561.017351034876,advanced_priority_list,8696.512670175687,2019-05-22,747368.3432274478
10447.379676543305,advanced_priority_list,9868.640353073333,2019-05-22,334939.20453048096
11142.937242312226,advanced_priority_list,10357.737678955387,2019-05-22,616538.3542957699
10892.381708647605,advanced_priority_list,10441.592410993195,2019-05-22,203210.99087975617
10524.225362226816,advanced_priority_list,9693.016812287638,2019-05-22,690907.6534919906
10431.783734055818,advanced_priority_list,9531.986585937477,2019-05-22,809634.9077619002
10059.994108787201,advanced_priority_list,9474.600693370998,2019-05-22,342685.4508126477
9490.106815788311,advanced_priority_list,9437.368404308476,2019-05-22,2781.340045416405
9428.88041112967,advanced_priority_list,9358.12069960139,2019-05-22,5006.936775565487
9294.295363699168,advanced_priority_list,9226.077571544318,2019-05-22,4653.667166482318
9164.882238447663,advanced_priority_list,9094.095076467363,2019-05-22,5010.822301225096
9069.235994363476,advanced_priority_list,9001.737040073753,2019-05-22,4556.108830206219
8845.638575323695,advanced_priority_list,8790.817281147918,2019-05-22,3005.3742951071295
8715.087370926802,advanced_priority_list,8672.158545847504,2019-05-22,1842.8840226889558
8906.10130032188,advanced_priority_list,8856.696357673176,2019-05-22,2440.84835812169
8939.361745815218,advanced_priority_list,8524.919055671015,2019-05-22,171762.74341396458
8642.93050757629,advanced_priority_list,7863.50505178169,2019-05-22,607504.0411406194
8507.253315060321,advanced_priority_list,7718.424351614236,2019-05-22,622251.1335714253
8465.961336980108,advanced_priority_list,7692.073933663734,2019-05-22,598901.7130117598
8394.103925822506,advanced_priority_list,7626.17666724444,2019-05-22,589712.2744672244
8518.304809636084,advanced_priority_list,7771.163992622513,2019-05-22,558219.4004477051
8500.14368351467,advanced_priority_list,7784.341020587167,2019-05-22,512373.4522541054
8509.121612391942,advanced_priority_list,7810.71811704892,2019-05-22,487767.44230735034
8930.989110816237,advanced_priority_list,8577.712053701796,2019-05-22,124804.67908344005
9223.130197414897,advanced_priority_list,9199.668945932903,2019-05-22,550.4303211013948
9315.027853507454,advanced_priority_list,9292.103379881462,2019-05-22,525.5314910287842
9494.395916879177,advanced_priority_list,9478.796482078329,2019-05-22,243.3423661059086
9641.570411698238,advanced_priority_list,9623.598430994261,2019-05-22,322.99209042410155
10163.247444868095,advanced_priority_list,9712.871716114987,2019-05-22,202838.2970498931
10577.920937815295,advanced_priority_list,9738.401652070988,2019-05-22,704792.6311366316
9673.629837314753,advanced_priority_list,9595.771719702183,2019-05-22,6061.886478172769
9441.350097086357,advanced_priority_list,9360.414117066091,2019-05-22,6550.632861840826
8962.760044538689,advanced_priority_list,8900.820271685241,2019-05-22,3836.5354611366993
8453.629049081095,advanced_priority_list,8413.225368587753,2019-05-22,1632.4573974080736
8110.737505760502,advanced_priority_list,8084.102834371992,2019-05-22,709.4057199739382
4014.862432171396,advanced_priority_list,4009.1694802544794,2019-05-22,32.409701528324696
9670.278708274893,simple_priority_list,8861.501871971905,2017-12-30,654119.9709402705
9544.499854918791,simple_priority_list,8755.05712940172,2017-12-30,623219.8168718205
9800.934476203272,simple_priority_list,8837.285715616681,2017-12-30,928618.9337800737
9532.944234832212,simple_priority_list,8569.984014131689,2017-12-30,927292.3866515995
9087.369445345423,simple_priority_list,8243.820265002121,2017-12-30,711575.2196578558
8466.508989085738,simple_priority_list,7789.061770050963,2017-12-30,458934.73457795056
8348.845719671548,simple_priority_list,7423.717699279796,2017-12-30,855861.8541139623
7928.055018679567,simple_priority_list,7282.600093064724,2017-12-30,416612.0610004625
8285.719243388616,simple_priority_list,7408.217652518575,2017-12-30,770009.0419794522
8934.157892596879,simple_priority_list,7823.552824865736,2017-12-30,1233443.616470097
8968.269090877191,simple_priority_list,8159.594804161062,2017-12-30,653954.1019958404
9256.328940630498,simple_priority_list,8466.890518182649,2017-12-30,623213.0228369485
9345.945135773734,simple_priority_list,8538.908963289106,2017-12-30,651307.3836986382
9250.939640227663,simple_priority_list,8427.518234569556,2017-12-30,678022.811295974
9306.223542692624,simple_priority_list,8475.090426332466,2017-12-30,690782.2571105466
9984.399200268725,simple_priority_list,8799.299283866108,2017-12-30,1404461.8118574878
10320.727098141713,simple_priority_list,9238.47737375836,2017-12-30,1171264.465927844
10538.269223741165,simple_priority_list,9678.921361366636,2017-12-30,738478.7485676717
11167.55858414432,simple_priority_list,10001.60249671292,2017-12-30,1359453.597818341
11235.721923891775,simple_priority_list,10109.094798732604,2017-12-30,1269288.6791444195
11282.363400629842,simple_priority_list,10146.772583081587,2017-12-30,1289566.5048999132
10982.762948706619,simple_priority_list,9762.545368237796,2017-12-30,1488930.943685189
10096.731121850913,simple_priority_list,9103.582264255743,2017-12-30,986344.6533425909
8936.547666882656,simple_priority_list,8169.287555378945,2017-12-30,588688.0787046863
7439.016647524349,simple_priority_list,6465.328994636226,2017-12-30,948067.6453867819
5781.40344716861,simple_priority_list,5010.406091110255,2017-12-30,594436.9230489737
4973.707935462346,simple_priority_list,4489.537191378309,2017-12-30,234421.3094268895
5041.096949581164,simple_priority_list,4534.123247202656,2017-12-30,257022.33490337228
5222.887120034962,simple_priority_list,4722.944255107219,2017-12-30,249942.86819215983
5791.756605826426,simple_priority_list,5367.27863206005,2017-12-30,180181.55021280795
7358.850501160863,simple_priority_list,6674.753425770552,2017-12-30,467988.8085575771
9209.535075281534,simple_priority_list,7767.6260791615,2017-12-30,2079101.553091885
10985.645605112555,simple_priority_list,8851.470554137482,2017-12-30,4554703.148204454
10934.764620227932,simple_priority_list,9908.414320205578,2017-12-30,1053394.9383559753
11796.297086670931,simple_priority_list,10896.439938836265,2017-12-30,809742.8865091394
11823.184029530814,simple_priority_list,10929.728361567024,2017-12-30,798263.030616622
11623.747825621813,simple_priority_list,10696.688660735243,2017-12-30,859438.695200185
11536.051246757408,simple_priority_list,10593.478526740473,2017-12-30,888443.3325201232
10213.702580498491,simple_priority_list,9480.17826083985,2017-12-30,538057.9275306731
9226.447524746221,simple_priority_list,8717.08078130205,2017-12-30,259454.4793269212
9222.329585743151,simple_priority_list,8693.543827073114,2017-12-30,279614.3785722471
8930.824619138322,simple_priority_list,8358.755161831756,2017-12-30,327263.46398302965
8672.535056197585,simple_priority_list,8062.067560598138,2017-12-30,372670.56318346073
8577.248549989023,simple_priority_list,7949.045804934001,2017-12-30,394638.6888946641
8126.093735254174,simple_priority_list,7439.528306563934,2017-12-30,471372.087872613
7064.009008670658,simple_priority_list,6549.593227670726,2017-12-30,264623.5957417695
7031.753586215849,simple_priority_list,6352.476134083137,2017-12-30,461417.85697590874
3907.3023310034873,simple_priority_list,3386.8582826893035,2017-12-30,270862.00742565654
9670.278708274893,simple_priority_list_ED,9450.99786276299,2017-12-30,48084.08920841505
9544.499854918791,simple_priority_list_ED,9382.149282188006,2017-12-30,26357.70846601412
9800.934476203272,simple_priority_list_ED,9448.17994116356,2017-12-30,124435.76199108355
9532.944234832212,simple_priority_list_ED,8894.547652101039,2017-12-30,407550.19684283953
9087.369445345423,simple_priority_list_ED,8272.51314965538,2017-12-30,663990.7826256977
8466.508989085738,simple_priority_list_ED,7863.574173379025,2017-12-30,363530.3919912884
8348.845719671548,simple_priority_list_ED,7533.966575322319,2017-12-30,664028.0198953318
7928.055018679567,simple_priority_list_ED,7402.2993717419795,2017-12-30,276419.0002867614
8285.719243388616,simple_priority_list_ED,7520.870795551024,2017-12-30,584993.1481595739
8934.157892596879,simple_priority_list_ED,7889.84455579577,2017-12-30,1090590.3454206656
8968.269090877191,simple_priority_list_ED,8193.306675374775,2017-12-30,600566.7454413389
9256.328940630498,simple_priority_list_ED,8802.09866623725,2017-12-30,206325.14217536434
9345.945135773734,simple_priority_list_ED,8865.749282188006,2017-12-30,230588.0578009263
9250.939640227663,simple_priority_list_ED,8428.589710937478,2017-12-30,676259.4062035725
9306.223542692624,simple_priority_list_ED,8815.314499309181,2017-12-30,240991.68887564674
9984.399200268725,simple_priority_list_ED,9412.30268589367,2017-12-30,327294.42176008696
10320.727098141713,simple_priority_list_ED,9738.56929013442,2017-12-30,338907.71342385747
10538.269223741165,simple_priority_list_ED,10071.427033040036,2017-12-30,217941.63101862915
11167.55858414432,simple_priority_list_ED,10315.421272757758,2017-12-30,726137.9974571201
11235.721923891775,simple_priority_list_ED,10405.574657711495,2017-12-30,689144.4835465926
11282.363400629842,simple_priority_list_ED,10431.356050762643,2017-12-30,724213.5095279934
10982.762948706619,simple_priority_list_ED,10135.994602683295,2017-12-30,717016.6318270755
10096.731121850913,simple_priority_list_ED,9645.606270672972,2017-12-30,203513.6313503197
8936.547666882656,simple_priority_list_ED,8525.202818017968,2017-12-30,169204.58468751315
7439.016647524349,simple_priority_list_ED,6680.61752322436,2017-12-30,575169.231738989
5781.40344716861,simple_priority_list_ED,5395.389075701392,2017-12-30,149007.0949792311
4973.707935462346,simple_priority_list_ED,4938.012974685946,2017-12-30,1274.130224828732
5041.096949581164,simple_priority_list_ED,4977.183898678006,2017-12-30,4084.878075749712
5222.887120034962,simple_priority_list_ED,5146.893040160605,2017-12-30,5775.100175950203
5791.756605826426,simple_priority_list_ED,5709.542271060205,2017-12-30,6759.1968410521595
7358.850501160863,simple_priority_list_ED,6863.731672676858,2017-12-30,245142.654319374
9209.535075281534,simple_priority_list_ED,7837.261347876198,2017-12-30,1883135.1829269347
10985.645605112555,simple_priority_list_ED,9074.350547389718,2017-12-30,3653048.7976757414
10934.764620227932,simple_priority_list_ED,10251.61273101281,2017-12-30,466696.5037381898
11796.297086670931,simple_priority_list_ED,11266.298046049584,2017-12-30,280898.9830595486
11823.184029530814,simple_priority_list_ED,11292.135318455208,2017-12-30,282012.7335350622
11623.747825621813,simple_priority_list_ED,10858.68385875534,2017-12-30,585322.8733974644
11536.051246757408,simple_priority_list_ED,10768.334896060933,2017-12-30,589388.3951267134
10213.702580498491,simple_priority_list_ED,9914.863711486789,2017-12-30,89304.66963219356
9226.447524746221,simple_priority_list_ED,9344.916993125484,2017-12-30,14035.014938065018
9222.329585743151,simple_priority_list_ED,9331.707223351566,2017-12-30,11963.467608797797
8930.824619138322,simple_priority_list_ED,8696.528434750518,2017-12-30,54894.70201868376
8672.535056197585,simple_priority_list_ED,8114.097775774964,2017-12-30,311852.19616581243
8577.248549989023,simple_priority_list_ED,8008.599091204771,2017-12-30,323362.20697562234
8126.093735254174,simple_priority_list_ED,7547.233340097548,2017-12-30,335079.3570808858
7064.009008670658,simple_priority_list_ED,6758.46703140992,2017-12-30,93355.899868401
7031.753586215849,simple_priority_list_ED,6587.480959366032,2017-12-30,197378.16696803697
3907.3023310034873,simple_priority_list_ED,3484.086459036894,2017-12-30,179111.67428444372
9670.278708274893,advanced_priority_list,9450.99786276299,2017-12-30,48084.08920841505
9544.499854918791,advanced_priority_list,9413.950710937479,2017-12-30,17043.078994253392
9800.934476203272,advanced_priority_list,9448.17994116356,2017-12-30,124435.76199108355
9532.944234832212,advanced_priority_list,8894.547652101039,2017-12-30,407550.19684283953
9087.369445345423,advanced_priority_list,8272.51314965538,2017-12-30,663990.7826256977
8466.508989085738,advanced_priority_list,7863.574173379025,2017-12-30,363530.3919912884
8348.845719671548,advanced_priority_list,7533.966575322319,2017-12-30,664028.0198953318
7928.055018679567,advanced_priority_list,7402.2993717419795,2017-12-30,276419.0002867614
8285.719243388616,advanced_priority_list,7520.870795551024,2017-12-30,584993.1481595739
8934.157892596879,advanced_priority_list,7889.84455579577,2017-12-30,1090590.3454206656
8968.269090877191,advanced_priority_list,8958.345684523589,2017-12-30,98.47399365871512
9256.328940630498,advanced_priority_list,9222.116649141119,2017-12-30,1170.4808889542287
9345.945135773734,advanced_priority_list,9288.074548540531,2017-12-30,3349.0048667157544
9250.939640227663,advanced_priority_list,9195.699534912488,2017-12-30,3051.469235231652
9306.223542692624,advanced_priority_list,9204.292156958662,2017-12-30,10390.00739764577
9984.399200268725,advanced_priority_list,9412.30268589367,2017-12-30,327294.42176008696
10320.727098141713,advanced_priority_list,9738.56929013442,2017-12-30,338907.71342385747
10538.269223741165,advanced_priority_list,10071.427033040036,2017-12-30,217941.63101862915
11167.55858414432,advanced_priority_list,10315.421272757758,2017-12-30,726137.9974571201
11235.721923891775,advanced_priority_list,10784.44746533798,2017-12-30,203648.63694302068
11282.363400629842,advanced_priority_list,10431.356050762643,2017-12-30,724213.5095279934
10982.762948706619,advanced_priority_list,10135.994602683295,2017-12-30,717016.6318270755
10096.731121850913,advanced_priority_list,9645.606270672972,2017-12-30,203513.6313503197
8936.547666882656,advanced_priority_list,8883.60217372156,2017-12-30,2803.2252460716886
7439.016647524349,advanced_priority_list,7398.43486869753,2017-12-30,1646.8807727488277
5781.40344716861,advanced_priority_list,5754.80706547097,2017-12-30,707.3675194065614
4973.707935462346,advanced_priority_list,4938.012974685946,2017-12-30,1274.130224828732
5041.096949581164,advanced_priority_list,4977.183898678006,2017-12-30,4084.878075749712
5222.887120034962,advanced_priority_list,5146.893040160605,2017-12-30,5775.100175950203
5791.756605826426,advanced_priority_list,5709.542271060205,2017-12-30,6759.1968410521595
7358.850501160863,advanced_priority_list,6863.731672676858,2017-12-30,245142.654319374
9209.535075281534,advanced_priority_list,7837.261347876198,2017-12-30,1883135.1829269347
10985.645605112555,advanced_priority_list,9631.159173426186,2017-12-30,1834633.4936224741
10934.764620227932,advanced_priority_list,10881.797626607968,2017-12-30,2805.5024131373434
11796.297086670931,advanced_priority_list,11778.307696189251,2017-12-30,323.6181699023571
11823.184029530814,advanced_priority_list,11809.217796359368,2017-12-30,195.05566899920473
11623.747825621813,advanced_priority_list,11269.63907452554,2017-12-30,125393.00760296252
11536.051246757408,advanced_priority_list,10837.754301928653,2017-12-30,487618.6231571732
10213.702580498491,advanced_priority_list,9827.777230311607,2017-12-30,148938.3759168693
9226.447524746221,advanced_priority_list,9177.874978312433,2017-12-30,2359.2922670625276
9222.329585743151,advanced_priority_list,9164.668846517323,2017-12-30,3324.760848068982
8930.824619138322,advanced_priority_list,8874.574142460544,2017-12-30,3164.1161264772863
8672.535056197585,advanced_priority_list,8637.071134940554,2017-12-30,1257.6897109248926
8577.248549989023,advanced_priority_list,8269.998459296196,2017-12-30,94402.61823075051
8126.093735254174,advanced_priority_list,7547.233340097548,2017-12-30,335079.3570808858
7064.009008670658,advanced_priority_list,6758.46703140992,2017-12-30,93355.899868401
7031.753586215849,advanced_priority_list,6587.480959366032,2017-12-30,197378.16696803697
3907.3023310034873,advanced_priority_list,3484.086459036894,2017-12-30,179111.67428444372
10328.180479343782,simple_priority_list,9369.066732504105,2017-12-18,919899.1793768447
10273.651981278213,simple_priority_list,9517.19008227391,2017-12-18,572234.6046451973
10521.848767832775,simple_priority_list,9484.866736001088,2017-12-18,1075331.734341774
10721.69353679911,simple_priority_list,9492.463430484735,2017-12-18,1511006.6542696496
10870.918932162394,simple_priority_list,9512.88542756605,2017-12-18,1844254.999606228
10912.988726033325,simple_priority_list,9490.67635792819,2017-12-18,2022972.4724648362
9937.469486855613,simple_priority_list,9438.003550036929,2017-12-18,249466.2220421656
9904.77688657097,simple_priority_list,9417.060089960265,2017-12-18,237867.6736962073
9932.870834339938,simple_priority_list,9463.093819621252,2017-12-18,220690.44355800023
9976.014648777884,simple_priority_list,9514.21909646739,2017-12-18,213255.13213375403
10036.780901801878,simple_priority_list,9610.342663705695,2017-12-18,181849.57091057714
10958.321906866717,simple_priority_list,10265.149300574045,2017-12-18,480488.2621145754
12869.412398285725,simple_priority_list,11425.287611724147,2017-12-18,2085496.3991615253
13110.593813866648,simple_priority_list,12805.817148955886,2017-12-18,92888.81547412666
14555.122370883704,simple_priority_list,13990.054626821513,2017-12-18,319301.555379534
15383.200642515312,simple_priority_list,14516.458518402866,2017-12-18,751241.9097109558
15768.569064131552,simple_priority_list,14738.33223520689,2017-12-18,1061387.923672744
16278.898869410961,simple_priority_list,14970.474736401591,2017-12-18,1711973.7118413218
16028.475131312502,simple_priority_list,14980.378231567776,2017-12-18,1098507.1112545049
15448.307426263353,simple_priority_list,14666.558357482863,2017-12-18,611131.6065391622
15224.080045469478,simple_priority_list,14396.55858516317,2017-12-18,684791.7672674856
14992.37341125261,simple_priority_list,14147.92627636069,2017-12-18,713090.963627175
14456.63037309938,simple_priority_list,13540.017032468353,2017-12-18,840180.0162227717
13412.184390735081,simple_priority_list,12731.013507970772,2017-12-18,463993.7715259077
12633.620114421035,simple_priority_list,12226.2176959245,2017-12-18,165976.73059682557
12669.688830012168,simple_priority_list,12291.794277407877,2017-12-18,142804.29288799776
12834.20858858,simple_priority_list,12482.131931771466,2017-12-18,123957.97226947466
12891.564289321243,simple_priority_list,12509.056829440793,2017-12-18,146311.95686419366
13098.58505185175,simple_priority_list,12727.570589911891,2017-12-18,137651.73096852365
13754.068980777218,simple_priority_list,13025.969178869169,2017-12-18,530129.3215385401
14216.405045904197,simple_priority_list,13152.703087730248,2017-12-18,1131461.8558230947
14823.851477506185,simple_priority_list,13630.735302179872,2017-12-18,1423526.2078252896
15271.615995994445,simple_priority_list,14200.691797388194,2017-12-18,1146878.6391604422
14286.16946468351,simple_priority_list,13381.774275891215,2017-12-18,817930.6575106491
13760.448573061141,simple_priority_list,12802.609874393325,2017-12-18,917454.9726656553
14607.834722012456,simple_priority_list,13793.056790691197,2017-12-18,663863.0773681512
15072.648850957212,simple_priority_list,14309.01756377543,2017-12-18,583132.7427629062
14755.720101255365,simple_priority_list,13950.475587951776,2017-12-18,648418.7262055338
14266.330284598977,simple_priority_list,13396.991024264888,2017-12-18,755750.749558221
14021.73369223824,simple_priority_list,13107.257509832165,2017-12-18,836266.6881879893
13856.961516209805,simple_priority_list,12920.982798819934,2017-12-18,876056.1594067884
13019.000229664398,simple_priority_list,12317.722702707,2017-12-18,491790.16981548356
11797.458848297483,simple_priority_list,11190.238371215411,2017-12-18,368716.7077877788
10616.8888524865,simple_priority_list,10029.912590585755,2017-12-18,344541.1320349722
9622.620296082423,simple_priority_list,9142.22680272478,2017-12-18,230777.90846036057
8979.219993219049,simple_priority_list,8396.005953599548,2017-12-18,340138.6160092968
8551.32022457975,simple_priority_list,7926.6797470129895,2017-12-18,390175.72621482966
4184.981099748452,simple_priority_list,3868.4758690063027,2017-12-18,100175.56108714113
10328.180479343782,simple_priority_list_ED,9840.800792667378,2017-12-18,237538.9589847899
10273.651981278213,simple_priority_list_ED,9955.832187774886,2017-12-18,101009.42114249784
10521.848767832775,simple_priority_list_ED,9930.209119561423,2017-12-18,350037.4734066487
10721.69353679911,simple_priority_list_ED,9943.013668748845,2017-12-18,606342.3369067784
10870.918932162394,simple_priority_list_ED,9955.82287454914,2017-12-18,837400.7946593212
10912.988726033325,simple_priority_list_ED,9930.21843278717,2017-12-18,965837.4492871357
9937.469486855613,simple_priority_list_ED,9891.804785224904,2017-12-18,2085.264975021659
9904.77688657097,simple_priority_list_ED,9879.009549263228,2017-12-18,663.9556719309218
9932.870834339938,simple_priority_list_ED,9904.613991025199,2017-12-18,798.449194113707
9976.014648777884,simple_priority_list_ED,9943.013668748845,2017-12-18,1089.0646828770346
10036.780901801878,simple_priority_list_ED,10019.93875274371,2017-12-18,283.65798489753934
10958.321906866717,simple_priority_list_ED,10522.94832909416,2017-12-18,189550.15222247588
12869.412398285725,simple_priority_list_ED,11672.400441601629,2017-12-18,1432837.6244446898
13110.593813866648,simple_priority_list_ED,13061.74389930528,2017-12-18,2386.3141526529307
14555.122370883704,simple_priority_list_ED,14106.952641875918,2017-12-18,200856.10599891268
15383.200642515312,simple_priority_list_ED,14581.836175478302,2017-12-18,642185.0090295117
15768.569064131552,simple_priority_list_ED,14773.474393576851,2017-12-18,990213.4033663693
16278.898869410961,simple_priority_list_ED,14986.467551545942,2017-12-18,1670378.71139831
16028.475131312502,simple_priority_list_ED,14986.467551545942,2017-12-18,1085779.796290963
15448.307426263353,simple_priority_list_ED,14693.742136359233,2017-12-18,569368.7767280883
15224.080045469478,simple_priority_list_ED,14470.295255606516,2017-12-18,568191.5094287505
14992.37341125261,simple_priority_list_ED,14248.289818838632,2017-12-18,553660.3924996927
14456.63037309938,simple_priority_list_ED,13697.698839145109,2017-12-18,575977.073230184
13412.184390735081,simple_priority_list_ED,12996.535369598103,2017-12-18,172764.1087721282
12633.620114421035,simple_priority_list_ED,12549.017519007393,2017-12-18,7157.599150724419
12669.688830012168,simple_priority_list_ED,12610.575638623111,2017-12-18,3494.3693961992517
12834.20858858,simple_priority_list_ED,12779.397146285497,2017-12-18,3004.2942064037034
12891.564289321243,simple_priority_list_ED,12794.810076254114,2017-12-18,9361.377746239232
13098.58505185175,simple_priority_list_ED,12995.786567528063,2017-12-18,10567.528379247562
13754.068980777218,simple_priority_list_ED,13259.23846095353,2017-12-18,244857.2433489818
14216.405045904197,simple_priority_list_ED,13368.111773450786,2017-12-18,719601.4760897174
14823.851477506185,simple_priority_list_ED,13792.095224261302,2017-12-18,1064520.966109919
15271.615995994445,simple_priority_list_ED,14295.642451823674,2017-12-18,952524.3589212555
14286.16946468351,simple_priority_list_ED,13561.996397759463,2017-12-18,524426.6308581788
13760.448573061141,simple_priority_list_ED,13042.867759762714,2017-12-18,514922.22361403273
14607.834722012456,simple_priority_list_ED,13919.357954955598,2017-12-18,474000.2587770632
15072.648850957212,simple_priority_list_ED,14390.87187924279,2017-12-18,464819.83916008775
14755.720101255365,simple_priority_list_ED,14074.47005735871,2017-12-18,464101.62230919366
14266.330284598977,simple_priority_list_ED,13571.82139228039,2017-12-18,482342.6015095903
14021.73369223824,simple_priority_list_ED,13321.39562222528,2017-12-18,490473.4123094778
13856.961516209805,simple_priority_list_ED,13166.283519822166,2017-12-18,477036.0946940445
13019.000229664398,simple_priority_list_ED,12641.323088313962,2017-12-18,142640.023098637
11797.458848297483,simple_priority_list_ED,11483.229546448702,2017-12-18,98740.05414037275
10616.8888524865,simple_priority_list_ED,10341.873218062628,2017-12-18,75633.59917756439
9622.620296082423,simple_priority_list_ED,9669.195329413347,2017-12-18,2169.2337297767067
8979.219993219049,simple_priority_list_ED,8736.081346517323,2017-12-18,59116.4015199465
8551.32022457975,simple_priority_list_ED,7982.1783389973325,2017-12-18,323922.48592430877
4184.981099748452,simple_priority_list_ED,3905.3439002794307,2017-12-18,78196.96332687714
10328.180479343782,advanced_priority_list,9840.800792667378,2017-12-18,237538.9589847899
10273.651981278213,advanced_priority_list,10250.280067575643,2017-12-18,546.2463501204244
10521.848767832775,advanced_priority_list,10223.417138342375,2017-12-18,89061.43748029547
10721.69353679911,advanced_priority_list,10250.277120352304,2017-12-18,222233.4376955481
10870.918932162394,advanced_priority_list,10277.140049585572,2017-12-18,352573.36139417946
10912.988726033325,advanced_priority_list,10097.903882021872,2017-12-18,664363.302937175
9937.469486855613,advanced_priority_list,9891.804785224904,2017-12-18,2085.264975021659
9904.77688657097,advanced_priority_list,9879.009549263228,2017-12-18,663.9556719309218
9932.870834339938,advanced_priority_list,9904.613991025199,2017-12-18,798.449194113707
9976.014648777884,advanced_priority_list,9943.013668748845,2017-12-18,1089.0646828770346
10036.780901801878,advanced_priority_list,10019.93875274371,2017-12-18,283.65798489753934
10958.321906866717,advanced_priority_list,10522.94832909416,2017-12-18,189550.15222247588
12869.412398285725,advanced_priority_list,11672.400441601629,2017-12-18,1432837.6244446898
13110.593813866648,advanced_priority_list,13061.74389930528,2017-12-18,2386.3141526529307
14555.122370883704,advanced_priority_list,14106.952641875918,2017-12-18,200856.10599891268
15383.200642515312,advanced_priority_list,14581.836175478302,2017-12-18,642185.0090295117
15768.569064131552,advanced_priority_list,15146.784764993336,2017-12-18,386615.7146548034
16278.898869410961,advanced_priority_list,14986.467551545942,2017-12-18,1670378.71139831
16028.475131312502,advanced_priority_list,15644.38260586527,2017-12-18,147527.06810443202
15448.307426263353,advanced_priority_list,15358.947044306562,2017-12-18,7985.277863463518
15224.080045469478,advanced_priority_list,15121.856278475701,2017-12-18,10449.698538397957
14992.37341125261,advanced_priority_list,15011.466768957285,2017-12-18,364.5563084386499
14456.63037309938,advanced_priority_list,14142.740902645288,2017-12-18,98526.59966195066
13412.184390735081,advanced_priority_list,12996.535369598103,2017-12-18,172764.1087721282
12633.620114421035,advanced_priority_list,12549.017519007393,2017-12-18,7157.599150724419
12669.688830012168,advanced_priority_list,12610.575638623111,2017-12-18,3494.3693961992517
12834.20858858,advanced_priority_list,12779.397146285497,2017-12-18,3004.2942064037034
12891.564289321243,advanced_priority_list,12794.810076254114,2017-12-18,9361.377746239232
13098.58505185175,advanced_priority_list,12995.786567528063,2017-12-18,10567.528379247562
13754.068980777218,advanced_priority_list,13259.23846095353,2017-12-18,244857.2433489818
14216.405045904197,advanced_priority_list,13368.111773450786,2017-12-18,719601.4760897174
14823.851477506185,advanced_priority_list,14152.182911764043,2017-12-18,451138.66220610635
15271.615995994445,advanced_priority_list,14295.642451823674,2017-12-18,952524.3589212555
14286.16946468351,advanced_priority_list,14100.457557587852,2017-12-18,34488.912437106235
13760.448573061141,advanced_priority_list,13572.237654885068,2017-12-18,35423.34972068059
14607.834722012456,advanced_priority_list,14577.867764821029,2017-12-18,898.0185233128396
15072.648850957212,advanced_priority_list,15043.219144285522,2017-12-18,866.1076347817107
14755.720101255365,advanced_priority_list,14393.241425736724,2017-12-18,131390.79020574858
14266.330284598977,advanced_priority_list,13571.82139228039,2017-12-18,482342.6015095903
14021.73369223824,advanced_priority_list,13321.39562222528,2017-12-18,490473.4123094778
13856.961516209805,advanced_priority_list,13166.283519822166,2017-12-18,477036.0946940445
13019.000229664398,advanced_priority_list,12641.323088313962,2017-12-18,142640.023098637
11797.458848297483,advanced_priority_list,11483.229546448702,2017-12-18,98740.05414037275
10616.8888524865,advanced_priority_list,10341.873218062628,2017-12-18,75633.59917756439
9622.620296082423,advanced_priority_list,9669.195329413347,2017-12-18,2169.2337297767067
8979.219993219049,advanced_priority_list,8652.563977089605,2017-12-18,106704.1528735594
8551.32022457975,advanced_priority_list,7982.1783389973325,2017-12-18,323922.48592430877
4184.981099748452,advanced_priority_list,3905.3439002794307,2017-12-18,78196.96332687714

